Object Counting and Instance Segmentation with Image-level Supervision

Common object counting in a natural scene is a challenging problem in computer vision with numerous real-world applications. Existing image-level supervised common object counting approaches only predict the global object count and rely on additional instance-level supervision to also determine object locations. We propose an image-level supervised approach that provides both the global object count and the spatial distribution of object instances by constructing an object category density map. Motivated by psychological studies, we further reduce image-level supervision using a limited object count information (up to four). To the best of our knowledge, we are the first to propose image-level supervised density map estimation for common object counting and demonstrate its effectiveness in image-level supervised instance segmentation. Comprehensive experiments are performed on the PASCAL VOC and COCO datasets. Our approach outperforms existing methods, including those using instance-level supervision, on both datasets for common object counting. Moreover, our approach improves state-of-the-art image-level supervised instance segmentation with a relative gain of 17.8% in terms of average best overlap, on the PASCAL VOC 2012 dataset. Code link: https://github.com/GuoleiSun/CountSeg

==> README.txt <==
\documentclass[10pt,twocolumn,letterpaper]{article}

\usepackage{cvpr}
\usepackage{times}
\usepackage{epsfig}
\usepackage{graphicx}
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage{subcaption}
\usepackage{adjustbox}
\usepackage{array}
\usepackage{multirow}
\usepackage[sort,nocompress]{cite}
\newcommand*{\pd}[3][]{\ensuremath{\frac{\partial^{#1} #2}{\partial #3}}}
% Include other packages here, before hyperref.
\renewcommand{\thefootnote}{\arabic{footnote}}
% If you comment hyperref and then uncomment it, you should delete
% egpaper.aux before re-running latex.  (Or just hit 'q' on the first latex
% run, let it finish, and you should be clear).
\usepackage[pagebackref=true,breaklinks=true,letterpaper=true,colorlinks,bookmarks=false]{hyperref}

% \cvprfinalcopy % *** Uncomment this line for the final submission
\def\cvprPaperID{****} % *** E the CVPR Paper ID here
\def\httilde{\mbox{\tt\raisebox{-.5ex}{\symbol{126}}}}

% Pages are numbered in submission mode, and unnumbered in camera-ready
\ifcvprfinal\pagestyle{empty}\fi
\begin{document}
%%%%%%%%% TITLE
\title{Object Counting and  Instance Segmentation with Image-level Supervision}
%\title{Counting and Instance Segmentation of Common Objects in Natural Scenes with Image-level Supervision}
\author{First Author\\
Institution1\\
Institution1 address\\
{\tt\small firstauthor@i1.org}
% For a paper whose authors are all at the same institution,
% omit the following lines up until the closing ``}''.
% Additional authors and addresses can be added with ``\and'',
% just like the second author.
% To save space, use either the email address or home page, not both
\a
Second Author\\
Institution2\\
First line of institution2 address\\
{\tt\small secondauthor@i2.org}
}

\maketitle
%\thispagestyle{empty}

%%%%%%%%% ABSTRACT
\begin{abstract}
  Counting of common objects in natural scenes is a challenging problem in computer vision with numerous real-world applications. Existing image-level supervised common object counting approaches only predict the global object count and rely on additional instance-level supervision to also determine object locations. We propose an image-level supervised approach that provides both the global object count and the spatial distribution of object instances by constructing an object category density map. Motivated by psychological studies, we further reduce image-level supervision using a limited object count information (up to four). To the best of our knowledge, we are the first to propose image-level supervised density map estimation for common object counting and demonstrate its effectiveness in image-level supervised instance segmentation.  Comprehensive experiments are performed on the PASCAL VOC and COCO datasets. Our approach outperforms existing methods, including those using instance-level supervision, on both datasets for common object counting. Further, our approach improves state-of-the-art image-level supervised instance segmentation \cite{PRM} with a relative gain of 17.8$\%$ in terms of average best overlap, on the PASCAL VOC 2012 dataset. Code will be made public upon publication.
  
 
  
%   Everyday object counting in everyday scenes is a challenging problem in computer vision with numerous real-world applications. Existing image-level supervised approaches only predict the global object count 
%   whereas their instance-level supervised counterparts also provide additional information about the object location. We propose an approach that provides both the global object count and the spatial distribution of object instances by constructing a density map using image-level supervision. We introduce a novel loss function for density map estimation with explicit terms for global object count and spatial distribution of objects. We further demonstrate the applicability of our proposed density map for image-level supervised instance segmentation. To the best  of our knowledge, we are the first to investigate image-level supervised density map estimation for everyday object counting and its effectiveness in image-level supervised instance segmentation. Comprehensive experiments are performed on the PASCAL VOC and COCO datasets. Our approach outperforms existing methods, even the ones using instance-level supervision, on both datasets for everyday object counting. Further, our approach improves state-of-the-art image-level supervised instance segmentation \cite{PRM} with a relative gain of 17.8$\%$ in terms of average best overlap (ABO), on the PASCAL VOC 2012. 
  
  
  %Everyday object counting in everyday scenes is a challenging problem in computer vision with numerous real-world applications. Existing approaches employ image-level supervision to predict the global count without any location information. Alternatively, instance-level supervision is used to also obtain information about the location of each object instance. We propose an approach that provides both the global object count and the spatial distribution of object instances by constructing a density map using image-level supervision. We introduce a novel loss function for density map estimation with explicit terms for global object count and spatial distribution of objects. We further demonstrate the applicability of our proposed density map for image-level supervised instance segmentation. To the best  of our knowledge, we are the first to investigate image-level supervised density map estimation for everyday object counting and its effectiveness in image-level supervised instance segmentation. Comprehensive experiments are performed on the PASCAL VOC and COCO datasets. Our approach outperforms existing methods, even the ones using instance-level supervision, on both datasets for everyday object counting. Further, our approach improves state-of-the-art image-level supervised instance segmentation \cite{PRM} with a relative gain of 17.8$\%$ in terms of average best overlap (ABO), on the PASCAL VOC 2012. 
  
  %Existing image-level supervised approaches only predict the global object count whereas their instance-level supervised counterparts provide both the object count and information about their location.
  
  %We further reduce image-level supervision by only using a lower-count object information.       
  
 % Generally, everyday object counting approaches use instance-level supervision and only provide the global object count while ignoring their spatial distribution. 
  
\end{abstract}

%%%%%%%%% BODY TEXT
\section{Introduction}
 % problem of generic object counting using image level supervision . why this problem is different to crowd counting . its applicability in recognition problems such as instance segmentation. weakly supervised generic object counting by regression via density map.
 %Common object counting is the task of accurately predicting the number of different object category instances present in natural scenes (see Fig.~\ref{fig:CountingIntro}). Existing works employ a detection-based strategy or utilize regression-based models directly optimized to predict object count, where the latter has been shown to provide superior results \cite{Chattopadhyay_2017_CVPR}. However, regression-based methods only predict the global object count without determining object locations. Beside global counts, the spatial distribution of objects in the form of a density map is helpful in other tasks, e.g., to delineate adjacent objects in instance segmentation  (see Fig. \ref{fig:SegmentIntro}). 
 Common object counting is the task of accurately predicting the number of different object category instances present in natural scenes (see Fig.~\ref{fig:CountingIntro}). Different from crowd counting or object counting in surveillance scenes,
 . 
 Existing works employ a detection-based strategy or utilize regression-based models directly optimized to predict object count, where the latter has been shown to provide superior results \cite{Chattopadhyay_2017_CVPR}. However, regression-based methods only predict the global object count without determining object locations. Beside global counts, the spatial distribution of objects in the form of a density map is helpful in other tasks, e.g., to delineate adjacent objects in instance segmentation  (see Fig. \ref{fig:SegmentIntro}). 
 
 
 
 %---------Previous one
 Common object counting is the task of accurately predicting the number of different object category instances present in natural scenes (see Fig.~\ref{fig:CountingIntro}). Existing works employ a detection-based strategy or utilize regression-based models directly optimized to predict object count, where the latter has been shown to provide superior results \cite{Chattopadhyay_2017_CVPR}. However, regression-based methods only predict the global object count without determining object locations. Beside global counts, the spatial distribution of objects in the form of a density map is helpful in other tasks, e.g., to delineate adjacent objects in instance segmentation  (see Fig. \ref{fig:SegmentIntro}). 
  %---------Previous one
 
 %Everyday object counting is a challenging problem where the task is to accurately count the number of instances of different object categories present in a natural scene (see Fig.~\ref{fig:CountingIntro}) . Generally, the problem is tackled either by using detection-based methods or utilizing regression-based models directly optimized to predict object count, where the latter has shown to provide superior results \cite{Chattopadhyay_2017_CVPR}. However, such a regression-based strategy only produces global object counts without any information about their location. Beside the global count, the spatial distribution of object count in the form of a density map is useful in many applications, e.g., to delineate adjacent multiple instances in instance segmentation  (see Fig. \ref{fig:SegmentIntro}). 
 
%  Everyday object counting is a challenging problem where the task is to accurately count the number of instances of different object categories present in a natural scene. The key issues here are large intra-class variations in everyday objects, co-existence of multiple instances of different objects in a scene (see fig) and sparsity due to many objects having zero count on several images. Generally, the problem is tackled either by using detection-based methods or utilizing regression-based models directly optimized to predict object count, where the latter has shown to provide superior results \cite{Chattopadhyay_2017_CVPR}. However, such a regression-based strategy only produces global object counts without any information about their location. Beside the global count, the spatial distribution of object count in the form of a density map is useful in many applications, e.g., to delineate adjacent multiple instances in instance segmentation  (see fig 2). 
   		\begin{figure}[t]
		
			\includegraphics[width=1\linewidth, clip=true, trim=0cm 14.1cm 11.6cm 0cm]{images/introduction_counting3.pdf}\\  \vspace{-0.60 cm}%3.5\\
			%\hspace*{0.25\linewidth} (a) \hspace*{0.\linewidth}(b) \\  
			
			\caption{Object counting on COCO dataset. The ground-truth and our predictions are shown in black and green, respectively. Despite being trained using image-level object counts within the subitizing range [1-4], it accurately counts objects beyond the subitizing range (11 persons) under heavy occlusion (marked with blue arrow to show two persons) in the left image and diverse object categories in the right.
			}
			\label{fig:CountingIntro}
			 \vspace*{-0.5cm}
\end{figure}

%Object counting on COCO dataset. The ground-truth and our predicted counts are shown in black and green, respectively. Despite being trained using image-level object counts within the subitizing range [1-4], it accurately counts objects: on the left, beyond the subitizing range (11 persons) under heavy occlusion (marked with blue arrow). On the right, diverse object categories.

%Everyday object counting examples on the COCO dataset. The ground-truth and predicted counts using our approach are shown in black and green, respectively. Despite being trained using image-level object count annotations within the subitizing range [1-4], it accurately counts objects even beyond the subitizing range (11 persons on the left) in the presence of heavy occlusions (marked with blue arrow on the left). Further, it accurately counts multiple object categories (right).
 %Here, we address everyday object counting problem by constructing a density map whos  
 %% combines localization and regression based methods by explicit localzation term and explicit count prediction term.
 % Generally, the problem is tackled either by using detection-based methods or utilizing regression-based models directly optimized to predict object count. Regression-based methods have recently been shown to achieve superior results for generic object counting %\cite{Chattopadhyay_2017_CVPR}. 
 
 \begin{figure*}[t]
		\centering
			\includegraphics[width=0.9\textwidth, clip=true, trim=0cm 18cm 7.2cm 0cm]{images/introduction_segmentation3.pdf}\\
				\centering
				\includegraphics[width=0.9\textwidth, clip=true, trim=0cm 14cm 7.2cm 3.2cm]{images/introduction_segmentation3.pdf}\\\vspace{-0.5cm}\\
			\hspace*{0.0\linewidth} (a) Input Image \hspace*{0.1\linewidth} (b) PRM \cite{PRM}\hspace*{0.1\linewidth}(c) Our Approach  \hspace*{0.12\linewidth} (d) Our Density Map\\  	\vspace{-0.2cm}
			
			\caption{Instance segmentation examples using the PRM method \cite{PRM} (b) and our approach (c), on the PASCAL VOC 2012. Top row: The PRM approach \cite{PRM} fails to delineate spatially adjacent two sheep category instances. Bottom row: single person parts predicted as multiple persons along with inaccurate mask separation results in over-prediction (7 instead of 5). Our approach produces accurate masks by exploiting the spatial distribution of object count in per-category density maps (d). Density map accumulation for each predicted mask is shown inside the contour drawn for clarity. 
			}
			\label{fig:SegmentIntro}
			\vspace*{-0.3cm}
\end{figure*}

%Instance segmentation results using state-of-the-art image-level supervised method \cite{PRM} (b) and our approach (c), on the PASCAL VOC 2012 val set. Top row: The approach of \cite{PRM} fails to delineate spatially adjacent object instances from same sheep category. Bottom row: single person parts are predicted as multiple persons together with inaccurate mask separation resulting in over-prediction (7 instead of 5). Our approach accurately produces instance-level masks for the two sheep instances (top row) and five person instances (bottom row) by exploiting the spatial distribution of the object count in the density map (d). Note that per-category density maps are overlaid in (top row). Instance-specific contours in (d) are only drawn for clarity. Accumulation of density map within each predicted mask are shown inside the contours.
 
 %In many applications, the spatial distribution of object count in the given image is also desired, such as in instance segmentation to delineate adjacent multiple instances (see fig 2). In this work, we address everyday object counting 
 
The problem of density map estimation to preserve the spatial distribution of people is well studied in crowd counting \cite{Cao_2018_ECCV,FullyConvDensityICCV17, Zhang_2016_CVPR, CSRnetDialatedConv_2018_CVPR,rankingUnlabelleddata_CVPR2018}. Here, the global count for the image is obtained
by summing over the predicted density map. Standard crowd density map estimation methods are required to predict large number of person counts in the presence of occlusions, e.g., in surveillance applications. Different to crowd counting, key issues in common object counting include large intra-class variations in common objects, co-existence of multiple instances of different objects in a scene (see Fig.~\ref{fig:CountingIntro}), and sparsity due to many objects having zero count on multiple images. We propose a density map estimation approach that predicts the global object count while preserving the spatial distribution for common object counting in natural scenes. ??H??%Instead of the instance-level annotations typically used in crowd density estimation, we learn a per-category density map using image-level supervision??H?.
%Due to the large number of object categories and 
Most methods for crowd density estimation use instance-level supervision that require manual annotation of each instance location.  Image-level supervised learning methods alleviates the need for such user-intensive annotation by providing only the count of different object instances in an image during learning. 
We learn a per-category density map using  image-level supervision.


% Further, these methods are likely to struggle for everyday object counting in natural scenes due to large variations in object sizes both within and across the scenes. Instead of point-level annotations typically used in crowd density estimation, we propose the construction of density map using image-level supervision in the form of per-category object count. The proposed image-level supervised per-category density map provides the global object count while preserving the spatial distribution for everyday object counting in natural scenes. Image-level supervision reduces the burden of human annotation and is much weaker compared to instance-level supervisions, e.g. point-supervision. Still each object instance is required to be counted in a sequential manner.
% Density map estimation preserving spatial distribution of people using point-level annotation of each person instance is well studied in crowd counting \cite{Cao_2018_ECCV,FullyConvDensityICCV17, Zhang_2016_CVPR, CSRnetDialatedConv_2018_CVPR,rankingUnlabelleddata_CVPR2018}. Here, the global count for the image is obtained
% by summing over the predicted density map. Standard crowd density map estimation methods typically assume fixed camera images commonly used in surveillance applications. Further, these methods are likely to struggle for everyday object counting in natural scenes due to large variations in object sizes both within and across the scenes. Instead of point-level annotations typically used in crowd density estimation, we propose the construction of density map using image-level supervision in the form of per-category object count. The proposed image-level supervised per-category density map provides the global object count while preserving the spatial distribution for everyday object counting in natural scenes. Image-level supervision reduces the burden of human annotation and is much weaker compared to instance-level supervisions, e.g. point-supervision. Still each object instance is required to be counted in a sequential manner.

%Instead of point-level annotations typically used in crowd density estimation, we propose the construction of category-specific density map using image-level supervision, in the form of per-category object count, to ease the burden of human annotation.
 
 %In many applications, not only the global count is required but also the spatial distribution of object count in the given image is desired, i.e., to delineate adjacent multiple instances (see fig 2). In this work, we address everyday object counting 
%   Different to generic counting, existing crowd counting methods \cite{Cao_2018_ECCV,FullyConvDensityICCV17, Zhang_2016_CVPR, CSRnetDialatedConv_2018_CVPR,rankingUnlabelleddata_CVPR2018} preserve spatial information about distribution of people in a density map by using point-level annotation of each person instance. Here, the global count for the image is obtained
% by summing over the predicted density map. Despite being well studied for crowd counting in surveillance scenarios, density map estimation for everyday object counting in everyday scenes is still an open problem. We introduce an approach that provides the global object count while preserving the spatial distribution for everyday object counting. Instead of point-level annotations typically used in crowd density estimation, we propose the construction of generic object density map using image-level supervision, in the form of per-category object count, to ease the burden of human annotation. 

%whose summation over the entire image gives the global count

%We propose an approach that jointly predict density map and object count 
%--everyday object --yet to change after this
		
Even though image-level supervised object counting reduces the burden of human annotation and is much weaker compared to instance-level supervisions, it still requires each object instance to be counted sequentially.
 Psychological studies \cite{psychological_study1,psychological_study2,psychological_study3,psychological_study4} have suggested that humans are capable of counting objects non-sequentially using holistic cues for fewer object counts, termed as a subitizing range (generally 1-4). We utilize this property to further reduce image-level supervision by only using object count annotations within the subitizing range. For short, we call this image-level lower-count (ILC) supervision. Chattopadhyay \etal\cite{Chattopadhyay_2017_CVPR} also investigate everyday object counting, where absolute object counts (both within and beyond the subitizing range) are used to predict the global object count. Alternatively, instance-level (bounding box) supervision is used to count objects by dividing an image into non-overlapping regions, assuming each region count falls within the subitizing range. Different to these strategies \cite{Chattopadhyay_2017_CVPR}, our ILC supervised approach requires neither bounding box annotation nor information beyond the subitizing range to predict both the global count and the spatial distribution of object instances.
 
 %Different to these strategies \cite{Chattopadhyay_2017_CVPR}, our ILC supervised approach requires neither bounding box annotation nor beyond subitizing range count information to predict both the global count and the spatial distribution of object instances.
 
%  Even though image-level supervised object counting reduces the burden of human annotation and is much weaker compared to instance-level supervisions, still it requires each object instance to be counted sequentially.
%  Psychological studies \cite{psychological_study1,psychological_study2,psychological_study3,psychological_study4} have suggested that humans are capable of counting objects non-sequentially using holistic cues for fewer object counts, termed as a subitizing range (generally 1-4). We utilize this property to further reduce image-level supervision by only using object count annotations within the subitizing range (for short we call it image-level lower-count ILC). Image-level supervised everyday object counting has been investigated in a recent work \cite{Chattopadhyay_2017_CVPR}, where both within and beyond the subitizing range annotations are used to predict the global object count without providing information about their location. Alternatively, instance-level (bounding box) supervision is also explored to count objects by dividing an image into non-overlapping regions assuming that each region count falls within the subitizing range. Different to both these strategies \cite{Chattopadhyay_2017_CVPR}, our ILC supervised approach neither requires bounding box annotation nor beyond subitizing range count information to predict the global object count and also provides information about their location.

In addition to everyday object counting, the proposed ILC supervised density map estimation is suitable for other scene understanding tasks. Here, we investigate its effectiveness for image-level supervised instance segmentation, where the task is to localize each object instance with pixel-level accuracy, provided image-level category labels. ??H??PRM \cite{PRM} tackles the problem by boosting the local maxima (peaks) in the class response maps \cite{oquab2015object} of an image classifier using a peak stimulation module??H??. A scoring metric is then used to rank off-the-shelf object proposals corresponding to each peak for instance mask prediction. ??H? However, PRM  struggles to delineate spatially adjacent object instances from the same object category (see Fig. \ref{fig:SegmentIntro}(b)). We introduce a penalty term into the scoring metric that assigns a higher score to object proposals with a predicted count of $1$, providing improved results (Fig. \ref{fig:SegmentIntro}(c)). The predicted count is obtained by accumulating the density map over the entire object proposal region (Fig. \ref{fig:SegmentIntro}(d)). 
 
%  As discussed above, the proposed density map estimation approach only utilizes image-level information thereby making it suitable for weakly supervised scene understanding tasks. Here, we utilize it to improve image-level supervised instance segmentation where the task is to localize each object instance with pixel-level accuracy, provided image-level category labels. State-of-the-art method \cite{PRM} tackles the problem by boosting the local maximums (peaks) in the class response maps \cite{oquab2015object} of an image classifier using a peak stimulation module. A scoring metric is then used to rank off-the-shelf object proposals corresponding to each peak for instance mask prediction. However, it struggles to delineate spatially adjacent object instances from same object category (see Fig. \ref{fig:SegmentIntro}(b)). We introduce a penalization term in the scoring metric that assigns higher score to object proposals with a predicted count of one thereby significantly improvement the performance (see Fig. \ref{fig:SegmentIntro}(c)). The predicted count is obtained by accumulating the density map over the entire object proposal region (see Fig. \ref{fig:SegmentIntro}(d)). 
  \noindent\textbf{??H???justification:?H??}
  Existing methods for common object counting in natural scenes generally follows two strategies.  The first one is optimized to  directly predicts the object count  over  entire image region or over a local image region,    \cite{Chattopadhyay_2017_CVPR} without localizing object instances. These approaches generally performs well in  presence of occlusion. 
  Alternatively, localization-based approaches \cite{WhereAreBlobsECCV18,Girshick15ICCV}, localize distinct object instances followed by additional  post-processing algorithms \cite{connectedComponent} to count the number of localized instances. In general, localization-based approaches learn appearance features of a single object instance, and hence unlike \cite{Chattopadhyay_2017_CVPR}, the localization-based methods generalizes well with limited number of training images \cite{OxfordDensityNIPS2010,WhereAreBlobsECCV18}.%, to predict the counts which are not present in the training data. 
  During heavy occlusion, the appearance of the objects can largely vary compared to the learned instance features, hence the localization-based approaches often fail under such scenarios. The proposed method aims to bring  the advantages of both these approaches through a novel loss function, that jointly optimize the network (density branch) to, simultaneously predict the object location (using single instance information, and hence leads to better generalization) and to accurately predict the global object count (using global contextual information, hence improve performance at occlusion). With this joint optimization, we obtain a density map that has large amplitude at distinct instance locations, and the density map amplitude  in a local region indicate the number of object instances in that region.  Due to the joint optimization of location and count predictions within the subitizing range, the network learns to correlate between the located objects and the global count. Which in turn helps the network  to locate  and hence count, object instances beyond the subitizing range.\\% generalizing beyond the subitizing range $\tilde{S}$ (see Fig.~\ref{fig:SegmentIntro}). Additionally, the ranking loss $\mathcal{L}_{rank}$ term in the proposed loss function ensures the penalization of  under counting beyond the subitizing range $\tilde{S}$
 \noindent\textbf{Contributions:} We propose an ILC supervised density map estimation approach for everyday object counting. A novel loss function is introduced to construct per-category density maps with explicit terms for global count prediction and spatial distribution of objects. We also demonstrate the applicability of the proposed approach for weakly supervised instance segmentation. For everyday object counting, our ILC supervised approach outperforms state-of-the-art instance-level supervised methods with a relative gain of 6.4$\%$ and 2.9$\%$, respectively, in terms of mean root mean square error (mRMSE) on the PASCAL VOC 2007 and COCO datasets. For image-level supervised instance segmentation, our approach improves the state of the art from 37.6 to 44.3 in terms of average best overlap (ABO), on the PASCAL VOC 2012 dataset.
 
 %We propose an image-level lower-count (ILC) supervised density map estimation for everyday object counting in everyday scenes. A novel loss function is introduced to construct per-category density maps with explicit terms for global count prediction and spatial distribution of objects. We further demonstrate the applicability of the proposed ILC supervised density map for image-level supervised instance segmentation. To the best of our knowledge, we are the first to propose image-level lower-count supervised density map estimation for everyday object counting and image-level supervised instance segmentation. We validate the effectiveness of our approach on PASCAL VOC and COCO datasets. Our approach outperforms state-of-the-art methods on both datasets for everyday object counting. Further, the proposed approach sets new state-of-the-art for image-level supervised instance segmentation on the PASCAL VOC 2012 dataset.
 
 
 %, our image-level lower-count (ILC) supervised approach achieves a relative gain of 3.0$\%$ in terms of mean root mean square error (mRMSE), compared to the point-level supervised state-of-the-art method. Further, the proposed approach improves the state-of-the-art image-level supervised instance segmentation by providing a relative gain of 17.8$\%$ in terms of average best overlap (ABO) on the PASCAL VOC 2012 dataset. 
 
 
 %For everyday object counting problem, our approach outperforms state-of-the-art methods even using point-level supervision 
 
 %localization and global count prediction terms.
 
 %predicted count over an off-the-shelf object proposal is obtained by accumulating the proposed density map over an off-the-shelf object proposal indicates the number of object instances in that region.
 
% based on the observation that the accumulation of the proposed density map over an off-the-shelf object proposal indicates the number of object instances in that region. The penalization term assigns higher score to object proposal with a predicted count of one.  
 
 %in the scoring metric that assigns higher score to object proposal with a predicted count of one. This is 
 
 
%Beside everyday object counting, the proposed ILC supervised density map can also be utilized to improve image-level supervised instance segmentation. Here, the task is to localize each object instance with pixel-level accuracy provided image-level category labels. State-of-the-art image-level supervised instance segmentation (cite) method tackles the problem by boosting the local maximums (peaks) in the class response maps (cite) of an image classifier using a peak stimulation module. A scoring metric is then used to rank off-the-shelf object proposals corresponding to each peak for instance mask prediction.  However, their struggles to delineate spatially adjacent object instances from same object category (see figure 2(b)). The accumulation of the proposed density map over an off-the-shelf object proposal indicates the number of object instances in that region. We use this observation to delineate spatially adjacent instances by introducing a penalization term in the scoring metric. The penalization term assigns higher score to object proposal with a predicted count of one.  


%We introduce a penalization term in the scoring metric based on the observation that the local summation of our ILC supervised density map over an instance mask prediction sums to one. 

%As our ILC supervised density map preserves the spatial distribution of object count



%Here, we consider the problem of image-level supervised instance segmentation where 

% The global object count together with the weak location information obtained from the proposed image-level lower-count supervised density map is useful for image-level supervised instance segmentation. 
 
%  Beside the global count, the spatial distribution of object count in the form of a density map is useful in many applications, e.g., to delineate adjacent multiple instances in instance segmentation  (see fig 2). 
 
%  Per-category object count information 
 
%  Recent work of \cite{Chattopadhyay_2017_CVPR} investigated everyday object counting using image-level (per-category count) annotations for both within and beyond the subitizing range but only predicts the global count without any information about their location. Alternatively, instance-level (bounding box) supervision is used to count objects by dividing an image into non-overlapping regions assuming that each region count falls within the subitizing range. Instead, our approach neither requires bounding box annotation nor beyond subitizing range count information to predict the global object count while providing information about their location.

%Psychological studies (cite) have suggested that humans are capable of counting objects without paying attention to each object instance sequentially for lower-counts, termed as subitizing range (generally 1-4). 
% Recent work of \cite{Chattopadhyay_2017_CVPR} investigated everyday object counting using image-level (per-category count) and instance-level (bounding box) supervisions. However, their image-level supervised strategy, denoted as glancing, uses count annotations for both within and beyond the subitizing range and only predicts the global count without any information about their location. Further, their instance-level supervised strategy, denoted as subitizing, counts large number of objects by dividing an image into different non-overlapping regions assuming that the object count in each region falls within the subitizing range, but needs bounding box annotation ground-truth. Instead, our approach neither requires bounding box annotation nor beyond subitizing range count information and predicts the global object count while providing information about their location.




% The work of \cite{Chattopadhyay_2017_CVPR} introduced a grid-based counting method by dividing an image into different non-overlapping regions. Counting is then performed using class instance annotations as bounding boxes with an assumption that the object count in each region falls within the subitizing range. The proposed approach differs from the grid-based counting method of\cite{Chattopadhyay_2017_CVPR} in following ways. (1) we use image-level subitizing annotation, where the per-category object counts information beyond the subitizing range is not used during training, whereas \cite{Chattopadhyay_2017_CVPR} uses bounding-box annotations indicating extent and location of each object instance during training. (2) \cite{Chattopadhyay_2017_CVPR} uses subitizing property to simplify the counting problem through a divide and conquer strategy whereas the proposed method use the subitizing property to reduce the burden of image-level annotation. 

% %subitizing by glancing to count objects at various non-overlapping regions of an image.  
% %(for short we call it image-level lower-count)

% We utilize this property to further reduce image-level supervision by only using per-category object count annotations within the subitizing range. 

% %s that humans are able to determine the number
% %of objects without pointing to or fixating on each object sequentially if the
% %total number of objects in the image is small (typically 1-4)

% %
% Studies shows that humans are incredibly faster to count objects, if the number of instances are smaller than 5. In such scenarios, count can be obtained by simple glancing, commonly known as subitizing in psychology literatures \cite{SOS, psychologypaper_nature}.  Studies indicates that additional annotation time required for the subitizing is minimum  compared to the  image classifier annotation  where only presence/absence of each object category need to be marked \cite{}. We train our counting model with this  'subitizing' annotation, where 
% images having object count greater than 4 are simply indicated as 'more than 4' during training, instead of their absolute count.
% Despite using weak-subitizing annotation, our method
%  achieve a counting performance comparable with fully supervised object counting approaches \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18}. 

%  Our subitizing annotation is similar to the salient-object subitizing annotation of \cite{SOS_subitizing}.  \cite{SOS_subitizing_Detection} demonstrated the usefulness of salient object subitizing in salient object detection task. The key difference is, \cite{SOS_subitizing, SOS_subitizing_Detection} used the subitizing annotation to train a classifier that predict number of salient objects in the same subitizing range only, while the proposed method use subitizing annotation to predict accurate number of objects of same cateory-even if their count is beyond  the 'subitizing range'. Moreover, being a salient object detection method, the subitizing in  \cite{SOS_subitizing} is category independent, where as we are addressing a category-specific problem, hence  subitizing is done for each object category separately.  
   
%   our generic object density map is constructed using image-level supervision 
%   The global count for the image is obtained
% by summing over the predicted density map.
  
%   investigate the problem of constructing a density map that preserves the spatial distribution of object counts and its in
 
 
%  %In this work, we investigate the problem of constructing a density map to preserve both global count 
 
 
%  and therefore cannot be used for localization or density map estimation. Density map provides the global count by summing over the predicted density map \emph{and} the spatial distribution of object count in the given image, useful in several applications, such as instance segmentation.
 
 
 
%  In addition to the global count obtained by summing over the predicted density map, it gives the spatial distribution of the object count in the given image.
 
 
 %Everyday object counting is a challenging vision problem where the task is to count the number of instances of generic object categories present in natural scenes. In everyday object counting problem, the key issues are large intra-class variations in everyday object categories, inconsistent background, co-existence of multiple instances of different objects categories in a scene and sparsity as many categories will have zero count on several images (see fig). The problem can be tackled either by using detection-based methods or utilizing regression-based models directly optimized to predict global object count. Regression-based methods has recently been shown to provide superior results for generic object counting \cite{Chattopadhyay_2017_CVPR}. However, such a strategy only produces object counts without any information about their location and therefore cannot be used for density map estimation or localization. 
 
 
%  Counting provides an estimate of the number of people
% / objects without any information about their location. Density maps, which can be
% computed at multiple levels, provide weak information about location of each person. Since these methods only
% produce counts, they cannot be used for density map estimation or localization. 
 
%  In contrast, state-of-the-art crowd counting methods are trained to predict crowd density map that also provides spatial information.  
 
%  train crowd density map that also considers spatial information  
 
%  by constructing a density map using point-level annotation of each object instance. 
 
 % regression-based strategy has been shown to provide superior results for generic object counting.
%  counting via localization object instances as a regression problem 
 
 % subtizing and how it is different to subtizing in cvpr 2017. it further reduces annotation effort. importance of sptial distribution when designing density map. 
 
 %% application in instance segmentation.
 
 %% informal overview of proposed approach.
% Counting number of objects in an image is essential  for scene understanding. Crowd counting in surveillance images have been recently addressed in literatures \cite{}. Different from crowd counting approaches, we address the problem of counting common objects in every day indoor and outdoor scenes (every day scenes). For example counting the number persons in  Figure 1(a) or number of cakes in the Figure 1(b). Apart from counting the number of distinct object instances, this paper aims to accurately segment each instance separately, i.e, instance segmentation (Figure 2.(c)). 

% The main challenge in the surveillance scenes such as crowd counting is presence of large number of object instances. Whereas counting in everyday scenes has a different set of  challenges such as   (1) large intra-class variations in the  size, shape, pose and appearance of  everyday objects.
% (ii) huge variation in the  view or the orientation of the object with respect to the camera, (iii) occlusion, (iv) inconsistent background, (v)  co-existence of multiple instances from different object categories on same image, (vi) many object categories have zero count on majority of images.  For example,  Figure 1(a), 1(b) indicate
% huge variation can be observed in the size, pose and orientation of persons in  Figure 1(a). Heavy occlusion in the image is indicated with  blue arrow. Different from the outdoor scene  of Figure 1(a), the person category is appearing in an indoor scene in Figure 1(b). Presence of  multiple instances from seven different categor

% \subsection{existing appraoches for everyday counting}
% counting by detection, bobs, chatrapathyß
% subitizing term used in chatrapothy
% limitations-level of superision
% \subsection{motivation}

% \subsection{weak supervision for counting}
% subitizing, image level
% \subsection{weakly supervised density map formation}
% \subsection{counting to help weakly supervised Instance segmentation}
% challenge..to delineate nearby
% \subsection{Framework overview}
% \subsection{novel contributions of the paper}


% Existing methods for counting common objects in natural scenes require bounding box around the object of interest or point-level annotations. 
% in the 
% Recent developments in computer vision enabled the machines to accurately detect and segment objects images. 
% \subsection{crowd counting and density map estimation}
%   The general objective in conventional object counting methods is  to estimate the number of instances   belonging to one or few  object categories in surveillance images or videos. These approaches are expected to handle large number of ground truth counts despite the presence of heavy occlusion. Counts are estimated via (i) detection, (ii) regression \cite{} or by (iii) density estimation \cite{}. 
  
   
%   Counting by detection \cite{} or instance segmentation \cite{} can be thought as a natural choice for object counting, where individual object instances are localized by visual object detectors \cite{YOLO, Faster RCNN} and the number of instances leads to the object count. These approaches often require high inference time. Although accurate estimation of  object extents is not necessary for object counting,  training of object detectors require tight bounding box around each object instance. State-of-the-art object detectors often introduce false negatives on small objects, overlapping instances or occluded objects, which in-turn will result in under-counting.  Hence detection-based approaches are less reliable on  such challenging situations.
   
%   Regression based approaches \cite{} discard the spatial locations of the object instances and regress the total number of objects in the image using image features. Lack of spatial information results in overestimation of the count by these approaches in  low density areas.  
   
   
%   Victor \etal \cite{OxfordDensityNIPS2010} cast  object counting as an object density estimation problem which produce density maps whose integral over any region gives the object count in the corresponding image region. Object density  maps are widely used in  recent CNN-based  
%   crowd counting literature \cite{Cao_2018_ECCV,FullyConvDensityICCV17, Zhang_2016_CVPR, CSRnetDialatedConv_2018_CVPR}. Notable performance gains are observed in these approaches that use fully convolutional  neural network to generate density heatmaps. Point-level supervision is required to train these methods, where one point on each instance needs to be  manually annotated.


% %\subsubsection{How the proposed method is different from other methods}
%   Our approach aim to produce density maps by using only image-level supervision that indicates  number of instances in each object category.  To the best of our knowledge, this is the only method that generate density maps in a weakly supervised setting, using image-level supervision indicating per class object count.  It is to be noted that our density map can estimate the object count at any sub-region of the image, despite the fact that spatial location of the object instances were not used during its training. Although regression-based approaches  estimate the object counts on the entire image  using image features, they are not producing density maps and hence the object counts in local image regions can not be estimated. 

% \subsubsection*{what are the challenges in the every day counting datasets compared to crowd counting}
% The main challenge in the surveillance scenes such as crowd counting is presence of large number of object instances. Whereas counting in everyday scenes has a different set of  challenges such as   (1) large intra-class variations in the  size, shape, pose and appearance of  everyday objects. (ii) huge variation in the  view or the orientation of the object with respect to the camera, (iii)  co-existence of multiple instances from different object categories on same image, (iv) inconsistent background (iv) many object categories have zero count on majority of images. 




% \subsection*{brief about existing every day counting papers}
% \begin{itemize}
%     \item counting every day objects in every day scenes
%     \item where are the blobs
% \end{itemize}
% \subsubsection*{limitations of the above methods-need bounding box or point supervision}

% one sentence about level of supervision required in our method

% \subsubsection{how to further reduce the supervision-subitizing?}
% Studies shows that humans are incredibly faster to count objects, if the number of instances are smaller than 5. In such scenarios, count can be obtained by simple glancing, commonly known as subitizing in psychology literatures \cite{SOS, psychologypaper_nature}.  Studies indicates that additional annotation time required for the subitizing is minimum  compared to the  image classifier annotation  where only presence/absence of each object category need to be marked \cite{}. We train our counting model with this  'subitizing' annotation, where 
% images having object count greater than 4 are simply indicated as 'more than 4' during training, instead of their absolute count.
% Despite using weak-subitizing annotation, our method
%  achieve a counting performance comparable with fully supervised object counting approaches \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18}. 

%  Our subitizing annotation is similar to the salient-object subitizing annotation of \cite{SOS_subitizing}.  \cite{SOS_subitizing_Detection} demonstrated the usefulness of salient object subitizing in salient object detection task. The key difference is, \cite{SOS_subitizing, SOS_subitizing_Detection} used the subitizing annotation to train a classifier that predict number of salient objects in the same subitizing range only, while the proposed method use subitizing annotation to predict accurate number of objects of same cateory-even if their count is beyond  the 'subitizing range'. Moreover, being a salient object detection method, the subitizing in  \cite{SOS_subitizing} is category independent, where as we are addressing a category-specific problem, hence  subitizing is done for each object category separately.  
% \subsection{weakly supervised instance segmentation}
% \subsubsection{challenge-separating adjacent objects of same category} 
% typical weakly supervised semantic segmentation or instance segmentation approaches fail here. 
% \subsubsection{How weakly supervised instance segmentation can be improved by counting}
% \subsubsection{additional annotation  effort required for count?}



% \subsubsection{proposed framework-joint framework for counting and instance segmentation using only subitizing annotation}
% \subsubsection{Novel contributions of the paper}
% \begin{itemize}
%     \item  Object density estimation in the every day scenes for the first time.  
%     \item  We are the first one to train  density estimation using image-level supervision. Crowd counting for  surveillance scenes require point-level supervision, whereas we need just the number of instances of  each object category, not their spatial location within the scene. 
%     \item Novel loss function is introduced to train a density map using  locations of peaks derived from a class activation map \cite{PRM}. 
   
%     \item  Instead of using actual object count to train the density map, we  also used much weaker supervision named as subitizing count, where the objects needs to be counted only if their count is less than or equal to 4, resulting in faster annotation.

%      \item First method to demonstrate the usefulness of  density map for  weakly-supervised object counting and  weakly supervised instance segmentation in everyday scene. First joint framework to address counting and instance segmentation in a weakly supervised setting. 
%     \item State-of-the-art results for weakly-supervised object counting and weakly supervised instance segmentation on PASCAL VOC and MS-COCO datasets. 
%     \item ??H? proposed a novel evaluation metric-Mask averaged MAE (MAME) for density map evaluation  in every day scenes ??H?
% \end{itemize}


\section{Related work}

%Section 2.1 Object counting
%% counting in general, different crowd counting strategies like counting by detection. at the end describe how density map is used in crowd counting.

%% everyday counting objects. we describe CVPR17 and ECCV18. At the end we highlight that (a) they still use higher level of supervision (point level) , worth of constructing density maps for generic object counting. the conclusion of paragraph should be how to construct a density map with weak supervision. 
%\subsection{Object Counting}
%\noindent\textbf{Crowd Counting:}
%% Towards weak supervision: motivate the need towards image level or really weak supervision. then we discuss exisiting attempts towards going weak supervision in counting (cvpr 17, ECCV 18). issues with glancing. and the need towards creating a density map (only Image level supervision).
%Section 2.2 weakly supervised instance segmentation:

%% Our approach: constructing density map with only image level supervision for everyday counting and its usecase for weakly supervised instance segmentation (with only image level supervision). 
%In recent years, object counting has received significant attention.
 %Most recent works have focused on crowd counting where the task is to count the number of persons in a crowded scenes. 
 

Chattopadhyay \etal\cite{Chattopadhyay_2017_CVPR} investigated everyday object counting using image-level (per-category count) and instance-level (bounding box) supervisions. The image-level supervised strategy, denoted as glancing, used count annotations from both within and beyond the subitizing range to predict the global count, without providing information about their location. The instance-level (bounding box) supervised strategy, denoted as subitizing, counted a large number of objects by dividing an image into non-overlapping regions, assuming the object count in each region falls within the subitizing range. Instead, our ILC supervised approach requires neither bounding box annotation nor beyond subitizing range count information during training. It then predicts the global object count, even beyond the subitizing range, together with the spatial distribution of object instances. 
% Counting common objects in natural scenes has been recently investigated \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18}.  Different to crowd counting, the key issues here are large intra-class variations in everyday objects, co-existence of multiple instances of different objects in a scene (see Fig. \ref{fig:CountingIntro}) and sparsity due to many objects having zero count on several images. Recent work of \cite{Chattopadhyay_2017_CVPR} investigated everyday object counting using image-level (per-category count) and instance-level (bounding box) supervisions. However, their image-level supervised strategy, denoted as glancing, uses count annotations for both within and beyond the subitizing range and only predicts the global count without providing information about their location. Further, their instance-level supervised strategy, denoted as subitizing, counts large number of objects by dividing an image into different non-overlapping regions assuming that the object count in each region falls within the subitizing range, but needs bounding box annotation ground-truth. Instead, our approach neither requires bounding box annotation nor beyond subitizing range count information to predict the global object count, even beyond the subitizing range, while providing information about their location. 
 	\begin{figure*}[t]
		\centering
						\includegraphics[width=0.97\linewidth, clip=true, trim=0cm 15.5cm 13cm 0cm]{images/block_diagram5.pdf}\\ \vspace{-0.2cm}
			%\hspace*{0.19\linewidth} (a) \hspace*{0.2\linewidth}(b)\hspace*{0.2\linewidth}(c)  \hspace*{0.19\linewidth} (d)\\  	\vspace{-0.2cm}
			
			\caption{Overview of our overall architecture. Our network has an image classification and a density branch, trained jointly using ILC supervision. The classification branch predicts the presence and absence of objects. This branch is used to generate pseudo ground-truth for training density branch. The density branch has two terms (spatial and global) in the loss function and produces a density map to predict the global object count and preserves the spatial distribution of objects. }
			\label{Fig:architectue}
			\vspace*{-0.3cm}
\end{figure*}
 Recently, Laradji \etal \cite{WhereAreBlobsECCV18} proposed a localization-based counting approach, trained using instance-level (point) supervision. During inference, the model outputs blobs indicating the predicted locations of objects of interest and uses \cite{connectedComponent} to estimate object counts from these blobs. Different to \cite{WhereAreBlobsECCV18}, our approach is image-level supervised and directly predicts the object count through a simple integral of the density map without requiring any post-processing \cite{connectedComponent}. ??H??In \cite{sos_subitizing_cvpr2015}, within subitizing range count supervision is investigated for salient object subitizing \cite{sos_subitizing_cvpr2015}??H??. However, their task is class-agnostic and subitizing is used to only count within the subitizing range. Instead, our approach constructs category-specific density maps and accurately predicts object counts both within and beyond the subitizing range. Generic object counting has been previously used to improve object detection \cite{Chattopadhyay_2017_CVPR,Gao_2018_ECCV}. Their approach only uses the count information during detector training with no explicit component for count prediction. In contrast, our approach explicitly learns to predict the global object count. 
 %To the best of our knowledge, we are the first to propose image-level lower-count supervised density map estimation for two applications: generic object counting in every day scenes and weakly supervised instance segmentation. 
 
  %The work of \cite{WhereAreBlobsECCV18} proposed a localization-based counting approach, trained using point-level supervision. During inference, the model outputs segmentation blobs indicating predicted locations of objects of interest and using  \cite{connectedComponent} to estimate the object counts from the blobs. Different to \cite{WhereAreBlobsECCV18}, our approach directly obtains the object count through a simple integral of the density map without requiring any post-processing technique \cite{connectedComponent} and point-level supervision. The idea of subitizing to reduce object counting supervision has been previously studied for salient object subitizing \cite{sos_subitizing_cvpr2015}. The task is class-agnostic and subitizing is only used to perform counting only within the subitizing range. Instead, our approach constructs category-specific density maps and accurately predicts object counts for both within and beyond the subitizing range. Generic object counting has been previously used to improve object detection \cite{Chattopadhyay_2017_CVPR,Gao_2018_ECCV}. However, their approach only use the count information during the training of an object detector with no explicit component for count prediction. In contrast, we propose an approach that explicitly learn to predict the global object count. To the best of our knowledge, we are the first to propose image-level lower-count supervised density map estimation for two applications: generic object counting in every day scenes and weakly supervised instance segmentation. 
 
%  \noindent\textbf{Crowd Counting:} Several approaches have been proposed in literature to
% tackle the problem of crowd counting. Initially, detection-based approaches \cite{CountingDetection4, crowdCountingDetection1,crowdCountingDetection2,crowdCountingDetection3} have been employed for counting by localizing heads or full bodies. Later, regression-based methods \cite{CountingRegression1,CountingRegression2} showed improvements over their detection-based counterparts by regressing the total number of objects in the image using image features. However, they ignore the spatial information or density map estimation resulting in an overestimation of the count especially in low density areas \cite{liu2018decidenet}. Recent crowd counting approaches \cite{Cao_2018_ECCV,FullyConvDensityICCV17, Zhang_2016_CVPR, CSRnetDialatedConv_2018_CVPR,rankingUnlabelleddata_CVPR2018} therefore utilize the spatial information by constructing a density map using point-level annotation of each object instance. The number of objects are estimated in an image region by integrating a density map over the respective region. Despite being well studied for crowd counting in surveillance scenarios, density map estimation for everyday object counting in everyday scenes is still an open problem. 

% \noindent\textbf{Everyday Object Counting in Everyday Scenes:} Counting common objects in natural scenes have been recently investigated \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18}. The work of \cite{Chattopadhyay_2017_CVPR} tackle this problem both in fully supervised and weakly supervised settings. In case of full supervision, bounding box information is exploited during training time whereas in case of weak supervision only image level count information is used without any point or bounding-box annotations. However, their weakly supervised approach only estimates the global object count without predicting their spatial distribution. Instead, our approach learns a density map to estimate the spatial distribution of objects thereby providing the local object count. The work of \cite{WhereAreBlobsECCV18} propose an approach using a localization method trained using point-level supervision. During inference, their model outputs segmentation blobs indicating predicted locations of object of interest and using  \cite{connectedComponent} to estimate the object counts from the blobs. Different to \cite{WhereAreBlobsECCV18}, our approach directly obtains the object count through a simple integral of the density map without requiring any post-processing technique \cite{connectedComponent} and point-level supervision. Generic object counting has been previously used to improve object detection \cite{Chattopadhyay_2017_CVPR,Gao_2018_ECCV}. To the best of our knowledge, we are the first to investigate density map estimation problem using only image-level supervision for two applications: generic object counting in every day scenes and weakly supervised instance segmentation. 

%Generic object counting has been previously used to improve object detection (cite). In this work, we show how our weakly supervised density map estimation approach can be used to significantly improve instance segmentation using   

%iterative ?????
%does not require any post-processing technique, such as \cite{connectedComponent}, and simply obtains the object count through a simple summation of the density map  



 %Instead, our approach learns a density map to estimate the spatial distribution of objects thereby providing the local object count with \emph{only} image level supervision.

%Object density map estimation of surveillance scenes have been extensively studied in  recent literature for crowd counting application\cite{Cao_2018_ECCV,FullyConvDensityICCV17, Zhang_2016_CVPR, CSRnetDialatedConv_2018_CVPR}.

%Generally, existing approaches tackle the counting problem by clustering \cite{PeterTuECCV08}, regression \cite{Zhang_2016_CVPR} or based on detection \cite{FastRCNN}.

%These approaches employ point-level annotation for each object instance to train a crowd counting model.

% \noindent\textbf{Weakly Supervised Instance Segmentation:} Instance segmentation is a challenging problem where the task is to localize each object instance with pixel-level accuracy. While several approaches have recently focused on the problem of semantic segmentation with weak supervision, few efforts have been made in the direction of instance segmentation. The work \cite{SimpleDoesIt} propose an approach to produce pseudo ground-truth masks from bounding box supervision. Recently, Zhou \etal \cite{PRM} propose an instance segmentation approach based on class peak responses using only image-level annotations. Their approach boosts the local maximums (peaks) in the class response maps \cite{oquab2015object,CAM} of an image classifier by introducing a peak stimulation module. To the best of our knowledge, this is only approach in literature to tackle the problem of image-level supervised instance segmentation. However, their approach struggles to delineate spatially adjacent object instances from same object category (see figure \ref{fig:SegmentIntro}(b)). In this work, we address this issue by using our image-level supervised density map (see figure \ref{fig:SegmentIntro} (c),~d)).

% \noindent\textbf{Differences to Our Approach:} As discussed above, existing everyday object counting in everyday scenes approaches \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18} tackle the issue either by exploiting bounding box information or point-level annotations. Instead, we tackle the problem by constructing a density map using only image-level supervision. Note that the work of \cite{Chattopadhyay_2017_CVPR} also propose an image-level supervised approach that is different to ours. First, their method employs an absolute object count as supervision. Instead, our approach is based on a subitizing supervision strategy and only utilizes an absolute count up to four. Second, contrary to their method that directly predicts an overall object count, our approach preserves the spatial distribution of objects in an image, therefore, enabling us to perform pixel-accurate recognition of individual instances, i.e.\, instance segmentation using image-level supervision. To the best of our knowledge, we are the first to investigate image-level supervised density map estimation for generic object counting \emph{and} its effectiveness in image-level supervised instance segmentation. 
% \subsection{??H?subitizing of SOS and counting}

%by constructing a density map despite using only image-level supervision. 
%Additionally, we integrate our image-level supervised density map 

%image-level supervised density map preserves the spatial distribution of objects in an image.

 %Second, and (b) 

%In the standard settings, weakly supervised instance segmentation approaches require bounding box information instead of dense pixel-level annotations.
%Most weakly supervised instance segmentation require bounding-box information 
%Different to semantic segmentation where the desired output is class-aware masks, instance segmentation additionally requires fine-detailed segmentation masks with instance-aware region labels. 


% Fully convolutional CNN  can produce class response maps \cite{CAM} that specify classification confidence at each image location, indicating the discrimiative image regions. The discriminative image regions from class response map are useful for various applications such as weakly supervised semantic segmentation and weakly supervised object localization \cite{CAM}.  However, different object instances from the same category can not be distinguished by class response map and hence can not be used for weakly supervised instance segmentation-an application where each object instance need to be segmented separately.  Zhou \etal \cite{ PRM} recently introduced a peak activation map that distingui
%---peak response map
% By simply removing the global pooling layer and adapt- ing fully connected layers to 1x1 convolution layers, mod- ern CNN classifiers can be seamlessly converted to fully convolutional networks (FCNs) [19] that naturally preserve spatial information throughout the forwarding. The con- verted network outputs class response maps with a single forward pass; therefore are suitable for spatial predictions. In this work, networks are converted to FCN first.
% Object density map estimation of surveillance scenes have been extensively studied in  recent literature for crowd counting application\cite{Cao_2018_ECCV,FullyConvDensityICCV17, Zhang_2016_CVPR, CSRnetDialatedConv_2018_CVPR}.  Point-level annotation on each object instance is required to train these models.  Density map, whose integral over a local region indicates the number of objects in that image region, is  also useful in everyday scenes, especially in applications such object counting, instance segmentation  and object detection. Conventional crowd counting-based density estimation approaches often fail in every day scenes due to the large variation in the object size, orientation and camera view. To the best of our knowledge,  we are the first  method to address the problem of density estimation in every day scenes.  

% There are only two approaches that address the problem of object counting in every day scenes \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18}. 
% Closer to our approach,  \cite{Chattopadhyay_2017_CVPR} addressed the problem of counting multiple  objects in everyday scene. They proposed three different approaches for counting, namely (i) glancing, (ii) aso-subitizing and (iii) seq-subitizing. Here glancing need only image-level supervision indicating object counts for each category, whereas bounding-box supervision is required to train aso-subitizing and seq-subitizing. The glancing approach train a multi-layered perceptron (MLP) on CNN features to regress the image-level counts, ignoring the object locations. The other two subitizing approaches divide the image into non-overlapping grids and predicted counts across the grids are added to obtain the overall count. Aso-subitizing use the bounding box annotation of each instance to compute its  overlap with each grid, and a regressor is trained to  estimate the  count in each grid independently, ignoring the partial presence of objects in other grids. Seq-subitizing addressed this limitation of aso-subitizing by including the contextual information through a pair of  stacked bi-directional sequence-to-sequence LSTMs \cite{BiLSTM}.

% Unlike glancing\cite{Chattopadhyay_2017_CVPR}, our method learns the spatial location of the objects in a density map,  without using their ground truth locations for the training. Moreover, we present an alternative training strategy named 'sutizing' where object counts till 4 are only marked precisely  during annotation, ignoring larger counts. The subitizing annotation presented in our paper is different from  the subitizing methods of \cite{Chattopadhyay_2017_CVPR}. In \cite{Chattopadhyay_2017_CVPR}, subitizing refers to the strategy of dividing the image in to different non-overlapping grids and counting separately in each grid. Here the assumption is that if the objects are distributed uniformly in the image, each grid will have smaller counts to estimate, which may fall in subitizing range. The actual number of objects in each grid will be estimated using the bounding box annotation  and there is no restriction on the maximum number of objects in a grid, resulting in much larger annotation cost compared to our method.

% Issam \etal \cite{WhereAreBlobsECCV18} proposed  an object counting method using a localization method trained using point-level supervision. During inference,  the model  outputs segmentation blobs indicating predicted locations of object of interest. Connected component algorithm \cite{connectedComponent} is used to estimate the object counts from the blobs. Proposed method does not require such computationally expensive post-processing steps, instead the count can be obtained by  simple summation of the density map. 

% Our subitizing annotation is similar to the salient-object subitizing annotation of \cite{SOS_subitizing}. The key difference is, being a salient object detection method, the subitizing in  \cite{SOS_subitizing} is category independent, where as we are addressing a category-specific problem, hence  subitizing is done for each object category separately. \cite{SOS_subitizing} used the subitizing annotation to train a classifier that predict number of salient objects in the same subitizing range only, while the proposed method use subitizing annotation to predict absolute number of objects of same cateory-even if their count is beyond  the 'subitizing range'. \cite{SOS_subitizing, SOS_subitizing_Detection} demonstrated the usefulness of salient object subitizing in salient object detection task.

% %\subsection{counting for fully supervised applications}
% Ren and Zemel \cite{RNN_countingInstanceSeg} proposed 
%  a joint framework for counting and instance segmentation using a recurrent neural network (RNN)-based architecture that sequentially  segment a single  instance at a time. Training require pixel-level annotation and  inference is slower due to the iterative strategy. Chattopadhyay \etal  \cite{Chattopadhyay_2017_CVPR} demonstrated that  object counting can be used to improve fully supervised object detection \cite{FastRCNN}.  ??H??Recently, \cite{CountingForFeaturlearning} observed that  the CNN trained for object counting can lead to  better image features compared to the CNN trained for image classification task, improving the performance in various applications such as object detection??H?. 

% In \cite{Gao_2018_ECCV}, weakly-supervised localization is improved using count as an additional supervision. Here, ground-truth count is used to address a well-known failure case in weakly supervised learning where one detected bounding box contains multiple object instances.  
% Number of  proposals produced by region selection algorithm \cite{} is controlled by the ground-truth object count.  Different from \cite{Gao_2018_ECCV},  proposed method train a object density map using object count, hence can be used for various applications such as object counting or instance segmentation during inference.  

%   \subsection{ Weakly supervised instance segmentation, } 

% \subsubsection{weakly instance segmentation using image-level-copied text}
% %--class activation maps

% Fully convolutional CNN  can produce class response maps \cite{CAM} that specify classification confidence at each image location, indicating the discrimiative image regions. The discriminative image regions from class response map are useful for various applications such as weakly supervised semantic segmentation and weakly supervised object localization \cite{CAM}.  However, different object instances from the same category can not be distinguished by class response map and hence can not be used for weakly supervised instance segmentation-an application where each object instance need to be segmented separately.  Zhou \etal \cite{ PRM} recently introduced a peak activation map that distingui
% %---peak response map
% By simply removing the global pooling layer and adapt- ing fully connected layers to 1x1 convolution layers, mod- ern CNN classifiers can be seamlessly converted to fully convolutional networks (FCNs) [19] that naturally preserve spatial information throughout the forwarding. The con- verted network outputs class response maps with a single forward pass; therefore are suitable for spatial predictions. In this work, networks are converted to FCN first.


% \subsubsubsection{ counting for fully supervised instance segmentation-leaf counting}


%\subsection{how the proposed method is different from rest}
%-------------------------------------------------------------------------
\section{Proposed method}
\label{proposedmethod_start}
%\subsection*{Architecture}
%Here, we present our image-level lower-count (ILC) supervised density map estimation approach. 
Our approach is built upon an ImageNet pre-trained network backbone (ResNet50) \cite{ResNet}. The proposed network architecture has two output branches: image classification and density branch (see Fig.~\ref{Fig:architectue}). The image classification branch estimates the presence or absence of objects, whereas the density branch predicts the global object count and the spatial distribution of object instances by constructing a density map. We remove the global pooling layer from the backbone and adapt the fully connected layer with a $1\times1$ convolution having $2P$ channels as output. We  divide these $2P$ channels equally between the classification and density branches. We then add a $1\times 1$ convolution having $C$ output channels in each branch, resulting in a fully convolutional network \cite{FCN}. Here, $C$ is the number of object categories and $P$ is empirically set to be proportional to $C$. In each branch, the convolution is preceded by a batch normalization and  ReLU layer. The first branch provides object category maps and the second branch produces density map for each object category.
%Next, we introduce our proposed loss function, training and inference procedure. 

%% Fuzzy statement  $P$ is systematically set proportional to $C$.
%Here, we present our image-level lower-count (ILC) supervised density map estimation approach and its applicability for everyday object counting in everyday scenes and image-level supervised instance segmentation tasks. Our approach is built upon an ImageNet pre-trained network backbone (ResNet50) \cite{ResNet}. The proposed network architecture has two output branches: classification and density map estimation (see figure~\ref{Fig:architectue}). We remove the global pooling layer from the backbone and adapt the fully connected (FC) layer with a $1 \times 1$ convolution having $2P$ channels as output. We equally divide these $2P$ channels between classification and density map estimation map branches. This is followed by an additional $1\times 1$ convolution layer having $C$ output channels in each branch resulting in a fully convolutional network \cite{FCN}. Here, $C$ is the number of object categories and we set $2P=3\times C$. The convolution layer in each branch is preceded by a batch normalization and a ReLU layer. The first branch results in $C$ class activation maps and second branch produces $C$ density maps corresponding to each object category. Next, we introduce our proposed loss function, training and inference procedure. 

%These output channels are equally divided between both branches, followed by  additional $1\times 1$ convolution layer having $C$ output channels in each branch.

%The proposed network architecture is built on ResNet50 \cite{ResNet} backbone, and has two output branches: classification and density map estimation (see figure\ref{Fig:architectue}). 

%In the ResNet50 backbone,[backbone structure] we remove the global pooling and the fully connected (FC) layer is adapted as $1 \times 1$ convolution having $3C$ output channels. These output channels are equally divided between both branches, followed by  additional $1\times 1$ convolution layer having $C$ output channels in each branch.  Here, $C$ is the number of object categories. Each convolution layer is preceded with a batch normalization and ReLU layers, resulting in a fully convolutional network \cite{FCN}. The first branch results in $C$ class activation maps and second branch produces $C$ density maps corresponding to each object category. 

% [justify why we take peak-stimulation; borrow peak-stimulation for weakly-supervised density; no one use it; adapt peak-stimulation(added conv net)] 
% We use peak-stimulation \cite{PRM} in the classification branch, such that local maximal (peaks) in the class activation map will be boosted during image-classifier training. Despite being trained using only image-level label,  the peaks often falls on distinct object instances \cite{PRM}, which is used to train our density branch in a weakly supervised setting. i.e., from a large number of peaks in the classification branch, limited number of valid peaks are selected using our count-controlled peak selection strategy, and their locations are used as a pseudo ground-truth to train the density map.

\subsection{The Proposed Loss Function}
% [why use subitizing; annotation difficulty]
Let $\textbf{I}$ be a training image and $\textbf{t}=\{t_1, t_2, ..., t_c, ..., t_C\}$ be the corresponding vector for the ground-truth count of $C$ object categories. Instead of using an absolute object count, we employ a lower-count strategy to reduce the amount of image-level supervision. Given an image $\textbf{I}$, object categories are divided into three  non-overlapping sets based on their respective instance counts. The first set, $A$, indicates object categories which are absent in $\textbf{I}$ (i.e., $t_c=0$). The second set, $S$, represents categories within the subitizing range (i.e, $0<t_c \le 4$). The final set, $\tilde{S}$, indicates categories beyond the subitizing range (i.e, $t_c\ge \tilde{t}$, where $\tilde{t}=5$).

%subitizing range

% Our subitizing-based strategy only utilizes an absolute count up to four, termed as subitizing range. The count is indicated as $t_c=large$ if more than four instances of an object category $c$ is present in an image. The set $\tilde{S}$ indicates all  object categories which are above the subitizing range in image $I$.
% Let  $S$ be the set of object categories present in image $I$ and are within the subitizing range (i.e, $0<t_c \le 4$).  Finally, the  set $A$ indicate the set of object categories which are absentin the image (i.e., $t_c=0$). 

%thereby not exploiting the absolute count for object $c$.

%As discussed earlier, our aim is to reduce the annotation 
%  To reduce the annotation time, we used only subitizing annotation to train our network. If more than four instances of object $c$ is present in an image, absolute count  $t_c$  is not available for the image and the count is indicated as $t_c=large$.  The set $\tilde{S}$ indicate all  object categories which are above subitizing range in image $I$.
% Let  $S$ be the set of object categories present in image $I$ and are within the subitizing range (i.e, $0<t_c \le 4$).  Finally, the  set $A$ indicate the set of object categories which are ascent in the image (i.e., $t_c=0$). 

Let $\textbf{M}=\{\mathbf{M}^1, \mathbf{M}^2, ..., \mathbf{M}^c, ..., \mathbf{M}^C\}$
 denote the object category maps in the classification branch where $\mathbf{M}^c \in R ^{ H\times W}$. Let $\textbf{D}=\{\mathbf{D}^1, \mathbf{D}^2, ..., \mathbf{D}^c, ..., \mathbf{D}^C\}$ represent density maps produced by the density branch, where $\mathbf{D}^c \in R ^{ H\times W}$. Here,
 $H\times W$ is the spatial size of both the class activation and density maps. The classification and density map branches are jointly trained, in an end-to-end fashion, given only ILC supervision with the following loss function:
 %$Both the branches are jointly trained end-to-end, with the following novel loss function, using  only image-level subitizing supervisions.
% Let $\textbf{M}=\{\mathbf{M}^1, \mathbf{M}^2.....\mathbf{M}^c...\mathbf{M}^C\}$
%  indicates the class activation map in the first branch,  $\textbf{D}=\{\mathbf{D}^1, \mathbf{D}^2.....\mathbf{D}^c...\mathbf{D}^C\}$ denotes the density map from  the second branch. Here, $\mathbf{M}^c \in R ^{ H\times W}$, $\mathbf{D}^c \in R ^{ H\times W}$ and 
%  $H\times W$ is their spatial size. Both the branches are jointly trained end-to-end, with the following novel loss function, using  only image-level subitizing supervisions.
 \vspace{-0.1cm}
\begin{equation} 
\label{eq:maineq}
     \mathcal{L}=  {{\cal{L}}_{class}}+\underbrace{{\cal{L}}_{spatial}+{\cal{L}}_{global}}_{Density~map~branch}.
      \vspace{-0.1cm}
\end{equation}
Here, the first term refers to  multi-label image classification loss \cite{multilabelsoftmargin} (see Sec.~\ref{peakstimulation}).  The last two terms, ${\cal{L}}_{spatial}$ and ${\cal{L}}_{global}$, are used to train the density branch (Sec.~\ref{density}). 
%The image classification branch aims at estimating the presence or absence of objects whereas the density branch estimates the object count. 
%Next, we describe how the two branches are used to obtain a density map.
\vspace{-0.3cm}
\subsubsection{Image Classification Branch}
\label{peakstimulation}
Generally, training a density map requires instance-level supervision, such as point-level annotations \cite{OxfordDensityNIPS2010}. Such information is unavailable in our ILC supervised setting. To address this issue, we propose to generate pseudo ground-truth by exploiting the coarse-level localization capabilities of an image classifier \cite{oquab2015object, CAM} via object category maps.  These object category maps are generated from a fully convolutional architecture described in the start of Sec. \ref{proposedmethod_start}. 

While specifying classification confidence at each image location, class activation maps (CAMs) struggle to delineate multiple instances from the same object category. Recently, the local maxima of CAMs are further boosted, to produce object category maps, during an image-classifier training for weakly supervised instance segmentation \cite{PRM}. Boosted local maxima  aim at falling on distinct object instances. For details on boosting local maxima, we refer to \cite{PRM}. Here, we use local maxima  locations to generate pseudo ground-truth for training the density branch.

% Generally, training a density map requires information regarding object locations, such as point-level annotations \cite{OxfordDensityNIPS2010}. However, 
% in an image-level supervised settings this information is unavailable. To counter this issue, we propose to generate the pseudo ground-truth location of each object instance by exploiting the  localization capabilities of an image classifier. In the image classification branch, the coarse-level localization of objects is obtained through object category maps (CAMs) \cite{CAM}. These CAMs are generated from a fully convolutional architecture described earlier. While specifying classification confidence at each image location, CAMs struggle to delineate multiple instances from the same object category. Recently, local maximums of CAMs are further boosted during an image-classifier training for weakly supervised instance segmentation \cite{PRM}. Boosted local maximums or peaks aims at falling on distinct object instances. For details on boosting local maximums, we refer to \cite{PRM}. Here, we use peak locations to generate pseudo ground-truth for training the density branch. 

As described earlier, object categories in $I$ are divided into three non-overlapping sets: $A$, $S$ and $\tilde{S}$. To train a one-versus-rest image classifier, we derive
binary labels from $t_c$ that indicate the presence $\forall c\in\{S, \tilde{S}\}$ or absence  $\forall c \in A$ of object categories. Let $\tilde {\textbf{M}}^{c}  \in R ^{H\times W}$ be the peak map derived from $c^{th}$ object category map ($\textbf{M}^{c}$) of $\textbf{M}$ such that:
% As described earlier, object categories in $I$ are divided into 3 non-overlapping sets: $A$ with $t_c=0$, $S$ with $0<t_c \le 4$ and $\tilde{S}$ with ($t_c\ge t^{l}$, where $t^{l}=5$). To train a one-versus-rest image classifier, we derive
% binary labels from $t_c$ indicating the presence $\forall c\in\{S, \tilde{S}\}$ or absence  $\forall c \in A$ of object categories. Let $\tilde {\textbf{M}}^{c}  \in R ^{H\times W}$ be the peak map derived from $c^{th}$ object category map ($\textbf{M}^{c}$) of $\textbf{M}$ such that:
% Image classification branch is used to produce a pseudo ground-truth for training the density branch. In the classification branch, a CNN classifier is employed in a fully convolutional manner to generate class activation maps that provide coarse-level localization of objects. Recently, local maximums of classification activation maps are further boosted during an image-classifier training for weakly supervised instance segmentation \cite{PRM}. These boosted local maximums or peaks aims at falling on distinct object instances. For details on boosting local maximums, we refer to \cite{PRM}. Here, we use peak locations to generate pseudo ground-truth for training the density branch. As described earlier, we decompose object categories in an image into 3 non-overlapping sets: $A$ with $t_c=0$, $S$ with $0<t_c \le 4$ and $\tilde{S}$ with $t_c=large$. To train a one-versus-rest image classifier, we derive
% binary labels from $t_c$ indicating the presence $\forall c\in\{S, \tilde{S}\}$ or absence  $\forall c \in A$ of object categories. Let $\tilde {\textbf{M}}^{c}  \in R ^{H\times W}$ be the peak map derived from $c^{th}$ object category map ($\textbf{M}^{c}$) of $\textbf{M}$ such that:
%a binary label per object category is derived 
%A binary label is derived from the ground-truth count $t_c$ for training the classification branch, indicating the presence $\forall c\in\{S, \tilde{S}\}$ or absence  $\forall c \in A$ of object categories.
%However, peaks stimulation strategy struggles to differentiate between multiple objects and single object parts due to lack of prior information about the number of object instances.
%Here, we adapt the peak stimulation strategy to generate a pseudo ground-truth for training the density branch.
%Here, we adapt the peak stimulation approach by introducing a count-controlled peak selection strategy to generate a pseudo ground-truth for training the density branch.
%However, class activation maps struggle to delineate   
% We use peak-stimulation \cite{PRM} in the classification branch, such that local maximal (peaks) in the class activation map will be boosted during image-classifier training. Despite being trained using only image-level label,  the peaks often falls on distinct object instances \cite{PRM}, which is used to train our density branch in a weakly supervised setting. i.e., from a large number of peaks in the classification branch, limited number of valid peaks are selected using our count-controlled peak selection strategy, and their locations are used as a pseudo ground-truth to train the density map.
% The image classifier aims to  estimate only the  presence or absence of objects, not their count. Hence, a binary label is derived from $t_c$ for  training of the first branch, indicating the presence $\forall c\in\{S, \tilde{S}\}$ or absence  $\forall c \in A$ of object categories. Let $\tilde {M}^{c}  \in R ^{H\times W}$ be the peak map derived from $c^{th}$ category map ($M^{c}$) of $\textbf{M}$ such that 
 \vspace{-0.1cm}
\begin{equation*}
\small
 \tilde{\textbf{M}}^{c}(i,j)=\begin{cases}
    \textbf{M}^{c}(i,j),&\text{if $\textbf{M}^{c}(i,j)>\textbf{M}^{c}(i-r_i,j-r_j)$},\\
    0, & \text{otherwise}.
  \end{cases}
   \vspace{-0.0cm}
\end{equation*}
Here,  $-r \leq r_i \leq r$, ~  $-r \leq r_j \leq  r$ where  $r$ is the radius for the local maxima (peak) computation. We set $r$ to one, as in \cite{PRM}. The local maxima are searched at all spatial locations with a stride of one.%, \ie $i\in \{1,2,...H\}$ and $j\in \{1,2,...W\}$.
%The peak map  $\tilde{\textbf{M}}^{c}$ is non-zero only at peaks of $\textbf{M}^{c}$. 
To train an image classifier, a class confidence score $s^c$ of the $c^{th}$ object category is computed as the average of non-zero elements of $\tilde{\textbf{M}}^{c}$. In this work, we use the multi-label soft-margin loss \cite{multilabelsoftmargin} for binary classification. 
%The peak map $\tilde{\textbf{M}}^{c}$ is further used to generate a pseudo ground-truth in the density branch. 
%Classifier confidence score for $c^{th}$ category, $s^c$ is computed as the average of non-zero elements of $\tilde{\textbf{M}}^{c}$. The image classifier is trained with $s^c$  using multi-label soft-margin loss \cite{}. 
 \vspace{-0.3cm}
\subsubsection{Density Branch}
\label{density} \vspace{-0.1cm}
 The classification branch described above predicts the presence or absence of objects by using the class confidence scores derived from the peak map $\tilde {\textbf{M}}^{c}$. However, it struggles to differentiate between multiple objects and single object parts due to the lack of prior information about the number of object instances (see Fig.~\ref{fig:SegmentIntro}(b)). This causes a large number of false positives in the peak map $\tilde{\textbf{M}}^{c}$. Here, we utilize the count information and introduce a pseudo ground-truth generation scheme that prevents training a density map at those false positive locations. 
 
 When constructing a density map, it is desired to estimate accurate object counts at any image sub-region. Our spatial loss term ${\cal{L}}_{spatial}$ in Eq.~\ref{eq:maineq} ensures that individual object instances are localized while the global term ${\cal{L}}_{global}$ constrains the global object count to that of the ground-truth. This enables preservation of the spatial distribution of object counts in a density map. Later, we show that this property helps to improve instance segmentation.
 
 %Both these terms ensure that the spatial distribution of ??the object counts/objects ??H? in the density map. 
 
%  that avoids the false positives in the peak map $\tilde{\textbf{M}}^{c}$ during the training of the density map. When constructing a density map, it is desired to estimate accurate object counts at any image sub-region. Our spatial loss term ${\cal{L}}_{spatial}$ ensures that individual instances are localized accurately while the global term ${\cal{L}}_{global}$ regularizes the total object count to match with the ground-truth count.
%  ?H?Both these terms ensure that the spatial distribution of ??the object counts/objects ??H? in the density map. Later, we show that this property improves instance segmentation performance.
 
 %to prevent training a density map at those false positive locations
 
 %together result in a density map where the accumulation of all pixels belonging to an object instance is $1$. 
 
 %that sum to $1$ at pixels of an object. 
 
 
 %A density map should accurately estimate the object counts at any image sub-region. Our spatial loss term ${\cal{L}}_{spatial}$ ensures that individual instances are localized accurately while the global term ${\cal{L}}_{global}$  regularize the total object count to match with the ground-truth count. Both these terms together result in a density map that sum to $1$ at pixels of an  object. 
  
  \noindent\textbf{Spatial Loss:} %[why we need pseudo-ground truth]
%   Generally, training a density map requires information regarding the object locations, such as point-level annotations \cite{}. 
The spatial loss  ${\cal{L}}_{spatial}$ is divided into the loss $\mathcal{L}_{sp+}$ which enhances the positive peaks corresponding to instances of object categories within ${S}$, and the loss $\mathcal{L}_{sp-}$ which suppresses false positives of instances of categories within ${A}$.   
 Due to the unavailability of absolute object count, the set $\tilde{S}$ is not used in the spatial loss and treated separately later. To enable ILC supervised density map training using  ${\cal{L}}_{spatial}$, we generate a pseudo ground-truth binary mask from peak map $\tilde{\textbf{M}}^{c}$. 
  
   
  
  %The spatial loss ${\cal{L}}_{spatial}$ is further divided into loss $\mathcal{L}_{sp+}$ for object categories within the subitizing range ${S}$ and loss $\mathcal{L}_{sp-}$ for the categories within ${A}$. Due to unavailability of exact object count, the set $\tilde{S}$ is not used in the spatial loss and treated separately later. 
  
  %Note that object categories within $\tilde{S}$ is not used here since the exact object count for those categories is unknown. 
  
  
  %The spatial loss  has two components, $\mathcal{L}_{sp+}$ trained with object categories $c \in S$ and $\mathcal{L}_{sp-}$ trained with object categories $c \in \tilde{A}$.  Exact object count   is unknown for category  $c \in \tilde{S}$,  hence they are not considered during computation of  spatial loss. 
  
  %ground-truth object locations (bounding box) or point-level annotations. 
   %Density map training generally require  ground-truth object locations through bounding box or point-level annotations \cite{}. To enable, training the density map using only image-level count information $t_c$  we generate a pseudo ground-truth mask from $\tilde{M}^{c}$ using our count-controlled peak selection strategy. 
   %loss for positive and negative images within the subitizing range. 
   
%   two components: positive spatial loss $\mathcal{L}_{sp+}$ used for positive object categories $c \in S$ and $\mathcal{L}_{sp-}$ trained with object categories $c \in \tilde{A}$.  Exact object count   is unknown for category  $c \in \tilde{S}$,  hence they are not considered during computation of  spatial loss. 
   
 \noindent\textbf{\textit{~~Pseudo Ground-truth Generation:}} To compute the spatial loss $\mathcal{L}_{sp+}$, a pseudo ground-truth is generated for set $S$. For all object categories $c \in S$, the ${t_c}$-{th} highest peak value of peak map $\tilde{M}^{c}$ is computed using the heap-max algorithm \cite{max_heap}. The ${t_c}$-{th} highest peak value $h_{c}$ is then used to generate a pseudo ground-truth binary mask $\textbf{B}^{c}$ as,
%  The pseudo ground-truth is only generated for set $S$, since the count is zero ($t_c=0$) in set $A$ while object count in $\tilde{S}$ is unavailable. For all object categories $c \in S$, the ${t_c}^{th}$ highest peak value of peak map $\tilde{M}^{c}$ is computed using heap-max algorithm \cite{}. The ${t_c}^{th}$ highest peak value $h_{c}$ is then used to generate a pseudo ground-truth binary mask $\textbf{B}^{c}$ as,
 \vspace{-0.1cm}
\begin{equation} 
    \textbf{B}^{c}=u(\tilde{\textbf{M}}^{c}-h_c).
     \vspace{-0.1cm}
\end{equation}
 Here, u(n) is the unit step function which is one only if $n \ge 0$. Although the non-zero elements of the pseudo ground-truth mask $\textbf{B}^{c}$ indicate object locations, its zero elements do not necessarily point towards the background. Therefore, we construct a masked density map $\tilde{\textbf{D}}^{c}$ to exclude density map $\textbf{D}^{c}$ values at locations where the corresponding $\textbf{B}^{c}$ values are zero. Those density map $\textbf{D}^{c}$ values should also be excluded during the loss computation in Eq.~\ref{eq:possptial} and backpropagation (see Sec.~\ref{sec:backpropagate}), due to their risk of introducing false negatives. This is achieved through the masked density map $\tilde{\textbf{D}}^{c}$ generated by computing the Hadamard product between the density map $\textbf{D}^{c}$ and $\textbf{B}^{c}$ as,
 \vspace{-0.1cm}
\begin{equation} 
\label{eq:hadmard}
    \tilde{\textbf{D}}^{c}=\textbf{D}^{c} \odot \textbf{B}^{c}.
    \vspace{-0.1cm}
\end{equation}
The spatial loss $\mathcal{L}_{sp+}$ for object categories within the subitizing range ${S}$ is computed between $\textbf{B}^{c}$ and $\tilde{\textbf{D}}^{c}$ using a logistic binary cross entropy (logistic BCE) \cite{pytorch_cite} loss for positive ground-truth labels. %??H?The logistic BCE loss combines a sigmoid layer $\sigma$ and the standard BCE loss as shown below??H?,
 The logistic BCE loss transfers the network prediction ($\tilde{\textbf{D}}^{c}$) through a  sigmoid activation  layer $\sigma$ and computes the standard BCE loss as,
% Where masked density map $\tilde{\textbf{D}}^{c}$ is non-zero only at non-zero locations of pseudo ground-truth binary mask $\textbf{B}^{c}$. Although the non-zero elements of the pseudo ground-truth $\textbf{B}^{c}$ can indicate the object locations, its zero elements is not necessary to be the background. ??H?? Hadamard product with $\textbf{B}^{c}$  (Eq.~\ref{eq:hadmard}) excludes density map $\textbf{D}^{c}$ values at locations where the corresponding $\textbf{B}^{c}$ values are zero. We excludes those values  during ??H?? loss computation in Eq.~\ref{eq:possptial} and  during backpropagation in Sec.~\ref{sec:backpropagate}. The spatial loss $\mathcal{L}_{sp+}$ for object categories within the subitizing range ${S}$ is computed using logistic binary cross entropy (logistic BCE) \cite{} ??H?loss for positive labels?H?. The logistic BCE loss combines a sigmoid layer $\sigma$ and the standard BCE loss as shown below,
%Where masked density map $\tilde{\textbf{D}}^{c}$ is non-zero only at non-zero locations of pseudo ground-truth binary mask $\textbf{B}^{c}$.
%For categories $c\in S$, $\textbf{B}^{c}$ is used as a ground-truth mask  to train the density map  using binary cross entropy with logistic loss (logistic BCE) \cite{}, the loss that combines a sigmoid layer and the BCE loss as  shown below 
 \vspace{-0.1cm}
   \begin{equation} 
    \label{eq:possptial}
  \mathcal{L}_{sp+}(\tilde{\textbf{D}}^{c},~\textbf{B}^{c}) = - \sum_{\forall c \in S} \frac{\|\textbf{B}^{c} \odot\log ( \sigma(\tilde{\textbf{D}}^{c}))\|_{sum}} {|S|\cdot\|\mathbf{B}^{c}\|_{sum}}.
   \vspace{-0.1cm}
\end{equation} 
Here, $|S|$ is the cardinality of the set $S$ and the norm $\|~\|_{sum}$ is computed by taking the summation over all elements in a matrix. For example,  $\|\mathbf{B}^{c}~\|_{sum}$ = $\mathbf{1}^h \mathbf{B}^{c} \mathbf{1}^w$, where $\mathbf{1}^h$ and $\mathbf{1}^w $ are  ones vectors of size ${1\times H}$  and ${W\times 1}$, respectively.
Here, the highest $t_c$ peaks in $\tilde{\textbf{M}}^{c}$ are assumed to fall on $t_c$  instances of object category $c \in S$.% and the remaining peaks in $\tilde{\textbf{M}}^{c}$  are the false positives. %??H??Need discussion
Due to the unavailability of ground-truth object locations, we use this assumption and observe that it holds in most scenarios.
%This may not be the case all the time. We observe this assumption to hold in most 
%However, this may not be the case especially when same object instance cause multiple peaks in  $\tilde{\textbf{M}}^{c}$. 
%But due to the unavailability of ground-truth object locations, we use this assumption, which  holds true in most of the scenarios.  
%This may not be true all the time, especially when same object instance cause multiple peaks in  $\tilde{\textbf{M}}^{c}$. 
%Note that the use of positive ground-truth labels in the spatial loss $\mathcal{L}_{sp+}$ enhances positive peaks corresponding to instances of object categories within ${S}$.

The spatial loss $\mathcal{L}_{sp+}$ for the positive ground-truth labels enhances positive peaks corresponding to instances of object categories within ${S}$. However, the false positives of the density map for $c \in S$ are not penalized in this loss. We therefore introduce another term,  $\mathcal{L}_{sp-}$, into the loss function to address the false positives of $c\in A$.
%In Eq.~\ref{eq:possptial}, we only use the non-zero elements of $\textbf{B}^{c}$ and ignore its zero elements since they do not always belong to the background. Their inclusion could lead towards more false negatives. Therefore, $\mathcal{L}_{sp+}$ is backpropagated only at non-zero locations of $\textbf{B}^{c}$. In otherway, $\mathcal{L}_{sp+}$  will not address false positives of the density map for $c \in S$. 
%Although the non-zero elements of the pseudo ground-truth $\textbf{B}^{c}$ can indicate the object locations, its zero elements is not necessary to be the background. Hence, to avoid introducing false negatives,  $\mathcal{L}_{sp+}$ is backpropagated only at non-zero locations of $\textbf{B}^{c}$. This is achieved by $not$ computing the loss for zero locations of $\textbf{B}^{c}$ during logistic-BCE loss computation in  $\mathcal{L}_{sp+}$. In otherway, $\mathcal{L}_{sp+}$  will not address false positives of the density map for $c \in S$. 
%We introduce another term $\mathcal{L}_{sp-}$  to the loss function to address false positives of $c\in A$.
For  $c\in A$,  positive  activations of $\textbf{D}^{c}$ indicate false detections. A zero-valued mask ${\mathbf{0_{H\times W}}}$ is used as a ground-truth to reduce such false detections using logistic BCE loss,
%An all zero mask is used as ground-truth to reduced such false detections using logistic BCE loss,
 \vspace{-0.1cm}
    \begin{equation} 
  \mathcal{L}_{sp-}(\mathbf{D}^c,\mathbf{0}_{H\times W}) = -\sum_{c\in A}{{ \frac{\|\log (1- \sigma({\textbf{D}}^{c})\|_{sum} }{|A|\cdot H\cdot W}}}.
   \vspace{-0.1cm}
\end{equation}
Though the spatial loss ensures the preservation of spatial distribution of objects, only relying on local information may result in deviations in the global object count. 
%Next, we introduce a global loss term to constrain the predicted global object count by comparing it to the ground-truth count. 
%Next, we integrate global information 
%Despite ensuring that individual instances are localized accurately, the spatial loss 

%To summarize,  overall spatial loss  is
%\begin{equation} 
 % \mathcal{L}_{spatial} =   \mathcal{L}_{spatial}+  \mathcal{L}_{spatia2}. 
%\end{equation}

%[some text to connect the next subsection]

\noindent\textbf{Global Loss:}
The global loss penalizes the deviation of the predicted count $\hat{t_c}$ from the ground-truth. It has two components: ranking loss $\mathcal{L}_{rank}$ for object categories beyond the subitizing range (i.e., $\forall c\in \tilde{S}$) and mean-squared error (MSE) loss $\mathcal{L}_{MSE}$ for the rest of the categories.  
$\mathcal{L}_{MSE}$ penalizes the predicted density map, if the global count prediction does not match with the ground-truth count. i.e., 
 \vspace{-0.1cm}
\begin{equation} 
\mathcal{L}_{MSE}(\hat{t_c},t_c)= \sum_{c\in \{A,S\}}\frac{|{\hat{t_c}-t_c|^2 }}{\small{|A|+|S|}}.
 \vspace{-0.1cm}
 \end{equation}
 Here, the predicted count $\hat{t_c}$ is the  accumulation of the density map for a category $c$ over its entire spatial region. \ie 
  $\hat{t_c}=\|\textbf{D}^{c}\|_{sum}$. 
% Here $N^c$ is the number of images  in a batch  within the subitizing range for category $c$ ($T_i(c) \le 4$). 
Note that object categories in $\tilde{S}$ were not previously considered in the computation of spatial loss $\mathcal{L}_{spatial}$ and mean-squared error loss $\mathcal{L}_{MSE}$. Here, we introduce a margin ranking loss with a zero margin that penalizes under-counting for object categories within $\tilde{S}$,
% \noindent\textbf{Learning for categories above subitizing range:} 
% Due to the challenging subitizing annotation, categories in $\tilde{S}$ are not considered for the computation of $\mathcal{L}_{spatial}$ and  $\mathcal{L}_{MSE}$. We introduced ranking loss with zero margin, to penalize under-counting for such categories, by
 \vspace{-0.1cm}
\begin{equation} 
\mathcal{L}_{rank}(\hat{t_c}, \tilde{t})=\sum_{c \in \tilde{S}}{\!{\frac{max(0, \tilde{t}-{\hat{t_c}})}{|\tilde{S}|}}}.
 \vspace{-0.1cm}
 \end{equation}
The ranking loss \cite{rankingloss_cvpr2014} penalizes the density branch if the predicted object count $\hat{t_c}$ is less than $\tilde{t}$ for $c\in \tilde{S}$. Recall, the beyond subitizing range $\tilde{S}$ starts from $\tilde{t}=5$ \cite{sos_subitizing_cvpr2015, psychological_study2}.

Within the subitizing range $S$, the spatial loss term $\mathcal{L}_{spatial}$ is optimized to locate object instances  while the global MSE loss ($\mathcal{L}_{MSE}$) is optimized for accurately predicting the corresponding global count. Due to the joint optimization of both these terms within the subitizing range, the network learns to correlate between the located objects and the global count. Further, the network is able to locate object instances, generalizing beyond the subitizing range $\tilde{S}$ (see Fig.~\ref{fig:SegmentIntro}). Additionally, the ranking loss $\mathcal{L}_{rank}$ term in the proposed loss function ensures the penalization of  under counting beyond the subitizing range $\tilde{S}$.

%We train our model with a  mini-batch of size $N$ ($N=16$). ??H??
??H?Normalized loss terms $\mathcal{\hat{L}}_{sp+}$, $\mathcal{\hat{L}}_{sp-}$, $\mathcal{\hat{L}}_{MSE}$ and $\mathcal{\hat{L}}_{rank}$ are computed by averaging respective loss terms over  all  images in the mini-batch. The  $\mathcal{L}_{spatial}$ is computed by $\mathcal{\hat{L}}_{sp+}+  \mathcal{\hat{L}}_{sp-}$.  For categories beyond the subitizng range,  $\mathcal{\hat{L}}_{rank}$ can lead to over-estimation of the count. Hence,  $\mathcal{L}_{global}$ is computed by  assigning  a relatively lower weight $\lambda=0.1$ to $\mathcal{\hat{L}}_{rank}$ (see Table.~\ref{tab:loss_analysis}). \ie,  $ \mathcal{L}_{global}=\mathcal{\hat{L}}_{MSE}+  \lambda* \mathcal{\hat{L}}_{rank}$??H?.
%and further accumulated to compute the overall loss $\mathcal{L}\footnote{\label{note_details} Additional details are available in the supplementary material.}. 
% %\noindent\textbf{Mini-batch Loss:}
% We train our model with a  mini-batch of size $N$ ($N=16$).
% Let $\mathcal{\hat{L}}_{sp+}$ be  the normalized  $\mathcal{L}_{sp+}$  loss and  $\mathcal{\hat{L}}_{sp-}$ be the  normalized $\mathcal{L}_{sp-}$  loss averaged across all images of a mini-batch. Then, the  average spatial loss over a mini-batch is   $\mathcal{L}_{spatial} =   \mathcal{\hat{L}}_{sp+}+  \mathcal{\hat{L}}_{sp-}$. Let $\mathcal{\hat{L}}_{MSE}$,  $\mathcal{\hat{L}}_{rank}$ are the  MSE  ($\mathcal{L}_{MSE}$) and ranking  ($\mathcal{L}_{rank}$ ) loss, respectively,  averaged over  all  images in the mini-batch. Then,  the overall global loss is, 
% %Due to the learnt correlation with the global count, the proposed model accurately predicts the global count even beyond the subitizing range. 
% %possibly due to the generalization ability of $\mathcal{L}_{spatial}$
% % Let $\mathcal{\hat{L}}_{sp+}$ be  the normalized  $\mathcal{L}_{sp+}$  loss averaged across all images of a mini-batch, similarly,  $\mathcal{\hat{L}}_{sp-}$ be the  normalized $\mathcal{L}_{sp-}$  loss averaged  across  all images in a mini-batch. Then average spatial loss over a mini-batch is  
% % \begin{equation} 
% %   \mathcal{L}_{spatial} =   \mathcal{\hat{L}}_{sp+}+  \mathcal{\hat{L}}_{sp-}. 
% % \end{equation}
% % Similarly, let $\mathcal{\hat{L}}_{MSE}$ ,  $\mathcal{\hat{L}}_{rank}$ are the  MSE  ($\mathcal{L}_{MSE}$) and ranking  ($\mathcal{L}_{rank}$ ) loss, respectively,  averaged over  all  images in the mini-batch. Then,  the overall global loss is, 
%  \vspace{-0.1cm}
% \begin{equation} 
%   \mathcal{L}_{global} =   \mathcal{\hat{L}}_{MSE}+  \lambda* \mathcal{\hat{L}}_{rank}. 
%   \vspace{-0.1cm}
% \end{equation}
%  For categories beyond the subitizng range,  $\mathcal{\hat{L}}_{rank}$ can lead to over-estimation of the count. To avoid this, we assign a relatively lower weight ($\lambda =$ 0.1, see Sec. \ref{expe:everyday object counting results}) to $\mathcal{\hat{L}}_{rank}$ compared to $\mathcal{\hat{L}}_{MSE}$. 
%  %We empirically set $\lambda $ to 0.1 (see ~Sec. \ref{}). 
 
%  %Our architecture with the proposed loss function produces a density map that achieves   generic  object counting performance even  comparable to its  fully supervised counterparts  \cite{Chattopadhyay_2017_CVPR,WhereAreBlobsECCV18} (see section \ref{countingExperiments}). Next, we describe the training and inference procedure of our architecture.  

% % For categories with $t_c=large$,  $\mathcal{\hat{L}}_{rank}$ can lead the network to  predict  counts much greater than their actual count (overestimation). To avoid this, we assigned a relatively lower weight $\lambda$\footnote{We empirically set $\lambda $ to 0.1 (see ~Sec. \ref{})} to $\mathcal{\hat{L}}_{rank}$ compared to $\mathcal{\hat{L}}_{MSE}$. Our architecture with the proposed loss function produces a density map that achieves   generic  object counting performance even  comparable to its  fully supervised counterparts  \cite{Chattopadhyay_2017_CVPR,WhereAreBlobsECCV18} (see section \ref{countingExperiments}). Next, we describe the training and inference procedure of our architecture.  

\subsection{Training and Inference}
\label{sec:backpropagate}
Our network is trained in two stages. In the first stage, the spatial loss $\mathcal{L}_{spatial}$ term  is excluded from Eq.~\ref{eq:maineq},  since it requires a pseudo ground-truth generated from the classification branch.  The second stage includes the spatial loss. 
%The training continues until a stable output is generated from the  stage is trained until the classification  branch gives stable output on the validation set (typically 20 epochs).
%Since the spatial loss, $\mathcal{L}_{spatial}$ require a pseudo-ground truth generated from the classifier branch, it is used only in the second  stage of training. The first stage is trained for several epochs  until the classifier  branch gives stable output on the validation set (typically 20 epochs). 
%Here, $|T_{pos}|$ is the number of non-zero elements of $B_i^{c}$ across all $C$ categories, on their respective positive images in a batch. i.e, 
 % \begin{equation} 
%|T_{pos}|=\sum_{c=1}^{c} \sum_{\forall i \in T_{pos}(c)}B_i^{c}
%\end{equation}
%-------------
%where $|T_{neg}|$ indicates the total number of non-zero elements of $D_i^c$ across all categories $c\in C$  on their respective negative images in a batch, i.e.,  all $i \in N $. 
%-----------MSE
%\begin{equation} 
%\mathcal{L}_{MSE}=\frac{1}{C}\left \sum_{c=1}^{C}\frac{1}{N^c} \sum_{i\in T_{i}(c) \le 4}  {|T_{i}(c)-\small{\sum} D_i^{c}\;|^2 }  \right. 
 %\end{equation}
 %Here $N^c$ is the number of images  in a batch  within the subitizing range for category $c$ ($T_i(c) \le 4$). 
%---------

%----------------
\noindent\textbf{Backpropagation:}
We use $\textbf{B}^{c}$ derived from the image classification branch as a pseudo ground-truth to train the density branch. Therefore, the backproapation of gradients through $\textbf{B}^{c}$ to the classifier branch is not required (shown with green arrows in Fig. \ref{Fig:architectue}).  Note that the image classification branch is backpropagated as in \cite{PRM}. 
 In the density branch,  we use Hadamard product of the density map with  $\textbf{B}^{c}$ in Eq.~\ref{eq:hadmard} to compute $\mathcal{L}_{sp+}$ for $c\in S $.  Hence, the  gradients ($\delta^{c}$) for the $c^{th}$ channel of the last convolution layer of the density branch, due to $\mathcal{L}_{sp+}$ , are  computed as, 
  \vspace{-0.1cm}
\begin{equation} 
    \delta_{sp+}^c= \pd{\mathcal{\hat{L}}_{sp+}}{\tilde{\textbf{D}}^{c} } \odot \textbf{B}^{c}. 
     \vspace{-0.1cm}
\end{equation}
Since   $\mathcal{L}_{MSE}$, $\mathcal{L}_{rank}$ and $\mathcal{L}_{sp-}$   are computed using  MSE, ranking and logistic BCE losses on convolution outputs, their respective gradients  are computed using off-the-shelf pytorch implementation \cite{pytorch_cite}. 
 

\noindent\textbf{Inference:} 
The image classification branch outputs a class confidence score $s^c$ for each class, indicating the  presence ( $\hat{t_c}>0$, if $s^c>0$) or absence ($\hat{t_c}=0$, if  $s^c \le 0$ ) of  the respective object category $c$.  
The predicted count $\hat{t_c}$ is obtained by   accumulating the density map $\textbf{D}^c$ for  category $c$ over its entire spatial region. % Though the proposed method only uses  subitizing annotation ($t_c\le 4$), still it accurately predicts objects count beyond subitizing range
The proposed approach only utilizes subitizing annotations ($t_c\le 4$) and accurately predicts object counts for \emph{both} within and beyond subitizing range  (see Fig. \ref{fig:CountVsCountErr}).  %This indicates that  the generalization ability of our density map. 



 \subsection{Image-level Supervised Instance Segmentation}
 \label{sec:instanceSeg}
 %[weakly supervised applications: counting and instance segmentation] } 
The proposed ILC supervised density map approach can also be utilized for instance segmentation. Note that the local summation of an ideal density map over a ground-truth segmentation mask sums to one. 
 We use this property to improve state-of-the-art image-level supervised instance segmentation (PRM) \cite{PRM}. PRM employs a scoring metric that combines instance level cues from peak response maps $R$, class aware information from object category maps and spatial continuity priors from off-the-shelf object proposals \cite{mcg_2017}. Here, the peak response maps are generated from local maxima (peaks) through a peak back-propagation process \cite{PRM}. The scoring metric is then used to rank object proposals corresponding to each peak for instance mask prediction. We improve the scoring metric by introducing an additional term $d_p$ in the  metric.  The term  $d_p$ penalizes object proposal $P_r$, if the predicted count in those regions of the density map $\textbf{D}^c$ is different from one, as $d_p$= $|1-\|\textbf{D}^c\cdot P_r\|_{sum}|$. Here, $|~|$ is the absolute value operator. 
 %??H??discus
% Beside generic object counting, the proposed ILC  supervised density map can also be utilized for image-level supervised instance segmentation.  Note that the local summation of an ideal density map over a ground-truth segmentation mask sums to one. 
%  We use this property to improve state-of-the-art image-level supervised instance segmentation \cite{PRM}. The work of \cite{PRM} employs a scoring metric that combines instance level cues from peak response maps $R$, class aware information from object category maps and spatial continuity priors from off-the-shelf object proposals \cite{mcg_2017}. Here, the peak response maps are generated from local maximums (peaks) through a peak back-propagation process \cite{PRM}. The scoring metric is used to rank object proposals corresponding to each peak for instance  mask prediction. We improve the scoring metric by introducing an additional term $d_p$ in the  metric.  The term  $d_p$ penalizes  object proposal $P_r$, if  the predicted count in those regions of the density map $\textbf{D}^c$ are different from one, as $d_p$= $|1-\|\textbf{D}^c\cdot P_r\|_{sum}|$. % This is achieved by using the object category map of our image classification branch and spatial distribution of object count from our density branch.
 For each peak, the new scoring metric  $Score$ selects the  highest scoring object proposal $P_r$. 
  \vspace{-0.1cm}
\begin{equation} 
\label{eq:score}
    Score=\alpha\cdot R*P_r+R*\hat{P_r}-\beta\cdot Q*P_r-\gamma\cdot d_p.
     \vspace{-0.1cm}
\end{equation}
Here, the background mask $Q$ is derived from object category map and $\hat{P_r}$ is the contour mask of the proposal $P_r$ derived using morphological gradient. Class-independent parameters $\alpha$,  $\beta$  and $\gamma$ are set on the validation set. 

 
%  using  the class-activation map of the first branch along with the   spatial distribution of object counts  in the second branch to obtain weakly supervised instance segmentation. 
 
%  Integral of density map over pixels of an object instance should sum to 1.
%   Following \cite{PRM}, for each peak in the class response map of the classifier branch ( $\tilde{M}^{c}>0$), we obtain a peak response map $R$ and a background mask $Q$. 
% To obtain spatial continuity of the instance masks,  off-the-shelf object proposals $S$ from  \cite{MCG} are used  to generate a proposal gallery.  For each peak,  the following metric  $Score$ is used to identify the  highest scoring object proposal $S$. 
% \begin{equation} 
% \label{eq:score}
%     Score=\alpha\cdot R*S+R*\hat{S}-\beta\cdot Q*S-\gamma\ctot|1-\|(D^c\cdot S\|_{sum}}|
% \end{equation}

% Similar to \cite{PRM},  first three terms are derived from the classifier branch.
% The last term in Eq.~\ref{eq:score} 
\section{Experiments}
\noindent\textbf{Implementation details:}
Throughout our experiments, we fix the training parameters. An initial learning rate of $0.0001$ is used for the pre-trained ResNet-50 backbone, while image classification and density branches are trained with an initial learning rate of  $0.01$. The number of input channels $P$ of $1 \times 1 $ convolution of each branch is set to $P=1.5  \times C $. A mini-batch size of 16 is used for the SGD optimizer. 
The momentum  is set to 0.9 and weight decay to $1e^-4$.% Following \cite{PRM}, the training data is augmented by randomly flipping the images horizontally with 50\% probability. 
%The models are trained for 120 epochs and the best models are selected based on validation set.  
Further details are provided in the supplementary material. 


%In all our experiments, we use identical training parameters.   An initial learning rate of $0.0001$ is used for the pre-trained ResNet-50 backbone,  while  the classification and density estimation branches are trained with an initial  learning rate of   $0.01$.  The learning rate will decrease by a factor of two  at every 50 epochs.  
%The momentum  is set to 0.9 and weight decay of $1e^-4$.  Similar to \cite{PRM}, the training data is augmented by randomly flipping the images horizontally, with a probability of 0.5. 
%The models are trained for 120 epochs and the best models are selected based on validation set. A mini-batch size of 16 is used for the SGD optimizer. The network is trained with two GPU's  in NVIDIA DGX machine, using 8 images per GPU. Following \cite{PRM}, input image is resized to $448\times 448$. Our experiment systems and pre-trained models are based on PyTorch \cite{pytorch_cite} toolbox. The code will be made publicly available soon. \\
\noindent\textbf{Datasets:}
We evaluate everyday object counting on the PASCAL VOC 2007 \cite{pascal_2012} and COCO \cite{coco_eccv2014} datasets. For fair comparison, we employ same splits, named as count-train, count-val and count-test, as used in \cite{Chattopadhyay_2017_CVPR} for both the PASCAL VOC 2007 and COCO datasets. For COCO dataset, training set is used as count-train, first half of the validation set as the count-val and its second half as the count-test. For instance segmentation, we report the results on the PASCAL VOC 2012 dataset similar to \cite{PRM}.\\
%For fair comparison, we use identical train, validation and test set splits to the state-of-the-art method \cite{WhereAreBlobsECCV18} on the PASCAL VOC 2007, and named them as count-train, count-val and count-test sets respectively. Similarly, same splits as \cite{Chattopadhyay_2017_CVPR} are used for COCO dataset. i.e, Training set of the dataset as the count-train, first half of the validation set as the count-val and the second half of the validation set as  the count-test sets. 
%For instance segmentation, we report the results on the PASCAL VOC 2012 dataset similar to \cite{PRM}.\\
%For everyday object counting, we use the PASCAL VOC 2007 \cite{pascal_2012} and COCO \cite{coco_eccv2014} datasets. For fair comparison, we use identical train, validation and test set splits to the state-of-the-art method \cite{WhereAreBlobsECCV18} on the PASCAL VOC 2007. Similarly, same splits as \cite{Chattopadhyay_2017_CVPR} are used for COCO dataset. For instance segmentation, we report the results on the PASCAL VOC 2012 dataset similar to \cite{PRM}.\\

%  The proposed model is evaluated for everyday object counting and instance segmentation applications on  challenging PASCAL VOC \cite{pascal_2012} and COCO datasets for natural scenes \cite{coco_eccv2014}. For density map evaluation and for everyday object counting evaluation on PASCAL VOC 2007 datasets, we use the train, test, procedures used by the state-of-the-art method \cite{WhereAreBlobsECCV18}.  On COCO dataset, for fair comparison with  \cite{Chattopadhyay_2017_CVPR},  we use train, validation and test set splits identical  to  \cite{Chattopadhyay_2017_CVPR}.  Finally, similar to \cite{PRM} instance segmentation performance is evaluated on PASCAL VOC 2012 object segmentation validation set.
 \noindent\textbf{Evaluation Criteria:}
The predicted counts $\hat{t_c}$  are rounded to the nearest integers. We evaluate everyday object counting, as in \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18}, using root mean squared error (RMSE) metric and its three variants namely RMSE non-zero (RMSE-nz), relative RMSE (relRMSE) and relative RMSE non-zero (relRMSE-nz). The $RMSE_c$ and  $relRMSE_c$ errors for category $c$ are computed as $\sqrt{\frac{1}{T}\sum_{i=1}^{T}(t_{ic}-\hat{t_{ic}})^2}$ and,  $\sqrt{{\frac{1}{T}\sum_{i=1}^{T}\frac{(t_{ic}-\hat{t_{ic}})^2}{t_{ic}+1}}}$ respectively. Here, $T$  is the total number of images in the test set and $\hat{t}_{ic}$, $t_{ic}$ are the predicted and ground-truth counts for image $i$.  The errors are then averaged across all categories to obtain the mRMSE and m-relRMSE on a dataset. The above metrics are also evaluated for ground-truth instances with non-zero counts as mRMSE-nz and m-relRMSE-nz. For all error metrics, smaller numbers indicate better performance. We refer to  \cite{Chattopadhyay_2017_CVPR} for more details. For instance segmentation, the performance is evaluated using Average Best Overlap (ABO) \cite{ABO_2015} and ${mAP}^r$, as in \cite{PRM}. The ${mAP}^r$ is computed with intersection over union (IoU) thresholds of 0.25, 0.5 and 0.75.

% Identical to \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18},  
%  counting performance is evaluated using root mean squared error (RMSE) metric and its  three additional variants namely RMSE non-zero (RMSE-nz), relative RMSE (relRMSE) and relative RMSE non-zero (relRMSE-nz). In all the four evaluation metrics,  smaller numbers indicate better performance. 
%  The  $RMSE_c$ and  $relRMSE_c$ for category $c$ are computed as $\sqrt{\frac{1}{T}\sum_{i=1}^{T}(t_{ic}-\hat{t_{ic}})^2}$ and ,  $\sqrt{{\frac{1}{T}\sum_{i=1}^{T}\frac{(t_{ic}-\hat{t_{ic}})^2}{t_{ic}+1}}}$ respectively. Here, $T$  is the total number of images in the test set and $\hat{t}_{ic}$, $t_{ic}$ are the predicted and ground-truth counts for image $i$.  We then average the errors across all categories to report the mRMSE and m-relRMSE on the dataset. The above metrics for ground truth instances with non-zero counts are reported as mRMSE-nz and m-relRMSE-nz. For details on these evaluation metrics, we refer to  \cite{Chattopadhyay_2017_CVPR}.
 
% Similar to  \cite{PRM}, the instance segmentation is evaluated with the  Average Best Overlap (ABO)  \cite{} and ${mAP}^r$. Here the ${mAP}^r$ is computed with intersection over union (IoU) thresholds (r) of 0.25, 0.5 and 0.75. 

 \noindent\textbf{Supervision Levels:} The level of supervision is indicated as SV in Tab.  \ref{tab:counting_pascal} and \ref{tab:counting_coco}. BB indicates bounding box supervision and PL indicates point-level supervision for each object instance. ??H?? Image-level supervised methods using only within subitizing range counts are denoted as ILC while the methods using using both within and beyond subitizing range counts are indicated as IC ??H?. 
 %Image-level supervised methods using within and beyond subitizing range counts are indicated as IC. 
 %??H??Need to discuss??H?
 %Methods using image-level supervision within and beyond subitizing range counts are indicated as IC
 %The proposed method trained using ILC supervision is denoted as ILC. 
 %, where the object counts beyond the subitizing range are till $4$. 
 %
 %2007\cite{pascal_2012}, PASCAL VOC 2012\cite{pascal_2012} and COCO 2014 \cite{coco_eccv2014}. 
 %The PASCAL VOC 2007 and 2012  datasets has 20 object categories while the COCO dataset is  with 80 object categories. 
% At first, the quality of density map is evaluated on PASCAL VOC 2007 object detection test set \cite{pascal_2012}. Secondly, following the prior arts, \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18} the object counting performance is evaluated on two challenging datasets with everyday scenes: COCO \cite{COCO2014} validation set  and PASCAL VOC 2007 object detection test set. 
 %  For density map evaluation and object counting experiments on PASCAL VOC 2007 detection dataset, we used  standard training, validation, and test split  of \cite{pascal_2012} as our $train$, $val$ and $test$ sets.  Similar to the state-of-the-art method  \cite{WhereAreBlobsECCV18}, object counting  performance is evaluated against the count of the non-difficult instances of the Pascal VOC 2007 detection test set.  On COCO dataset, for fair comparison with  \cite{Chattopadhyay_2017_CVPR},  we use train, validation and test set splits identical  to  \cite{Chattopadhyay_2017_CVPR}.% on COCO dataset  we used first half of the  validation set as our $val$ set and second half of the validation set as $test$ set. 
   %\subsection{Evaluation of density map}
   %  \noindent\textbf{Evaluation Metric}
%   To evaluate the consistency in the  spatial distribution of object counts in our density map,  we used standard grid average mean absolute error (GAME) evaluation metric \cite{GAME}. In this evaluation, the image is divided in to $4^n$ non-overlapping grid cells. Predicted local count on each cell is obtained by the  aggregation of  density map in that cell. Mean absolute error (MAE) between the predicted   and  the   ground-truth local counts are reported for   $n=0,~1,~2$ and $3$ as in \cite{GAME}. For the instances shared among different cells, the local ground-truth partial  count is computed in proportion to the intersection of the bounding box with the grid cell \cite{Chattopadhyay_2017_CVPR}.\\
%     Table \ref{density_pascal} compares the proposed density map with state-of-the-art localization-based object counting approach \cite{WhereAreBlobsECCV18} that use point-level ground-truth annotation (PL) for training. Despite being trained with only ILC annotation, the proposed method outperform \cite{WhereAreBlobsECCV18} even in GAME (3) indicating  precise spatial distribution of object counts by the proposed method. To further compare with recent crowd counting approach (CSRnet) \cite{CSRnetDialatedConv_2018_CVPR}, we  re-trained \cite{CSRnetDialatedConv_2018_CVPR} on PASCAL VOC 2007 dataset to count number of persons in an image, and results are compared with the accuracy of proposed method on person category. Similar to majority of crowd counting approaches, \cite{CSRnetDialatedConv_2018_CVPR}  also use  a Gaussian kernal around  point-level ground-truth annotation as the foreground, which causes inferior performance in every day scenes, due to large variation in the size and orientation of objects. Fig. \ref{Fig:experi_densitymap} (b), (d)  shows the density map produced by the proposed method for person and motorbike categories.% and  qualitative comparison between the proposed  density map and the density map produced by \cite{CSRnetDialatedConv_2018_CVPR} and the localization map of \cite{WhereAreBlobsECCV18}, on PASCAL VOC 2007 datasets. 
 \begin{figure}[t]
		\centering
						\includegraphics[width=0.98\linewidth, clip=true, trim=0cm 15cm 11.5cm 0cm]{images/experi_density_map.pdf}\\ \vspace{-0.1cm}
						\resizebox{\linewidth}{!}{\hspace*{0.06\linewidth} (a) Input Image \hspace*{0.1\linewidth} (b) Class+MSE \hspace*{0.16\linewidth}(c) +Spatial \hspace*{0.15\linewidth} (d) +Ranking  \hspace*{0.1\linewidth} }\\	%(e) Counting results \hspace*{0.06\linewidth}	
% \resizebox{\linewidth}{!}{\hspace*{0.06\linewidth} (a) Input Image \hspace*{0.1\linewidth} (b) ${\cal{L}}_{class}+
% \mathcal{L}_{MSE}$ \hspace*{0.03\linewidth}(c) ${\cal{L}}_{class}+
% {\cal{L}}_{spatial}
% +\mathcal{L}_{MSE}$ \hspace*{0.01\linewidth} (d) ${\cal{L}}(
% \lambda=0.01)
% $ \hspace*{0.1\linewidth} (e) Counting results \hspace*{0.1\linewidth}}\\	% 	\includegraphics[width=1\linewidth, clip=true, trim=0cm 17cm 12cm 0cm]{images/experi_density_map.pdf}\\ \vspace{-0.1cm}
			%\hspace*{0.19\linewidth} (a) \hspace*{0.2\linewidth}(b)\hspace*{0.2\linewidth}(c)  \hspace*{0.19\linewidth} (d)\\  	\vspace{-0.2cm}
				\vspace*{-0.1cm}
			\caption{Progressive improvement in density map quality with the incremental introduction of spatial and ranking loss terms. In both cases (top row: person and bottom row: bicycle), our overall loss function integrating all three terms provides the best density maps. The global object count is accurately predicted (top row: 5 persons and bottom row: 4 bicycles) by accumulation of the respective density map.   
		%	Top row shows an input image with five persons and bottom row shows an input image for b
			}
			\label{Fig:experi_densitymap}
			\vspace*{-0.1cm}
\end{figure}
\begin{table}[t]
% \centering
% \small
% \scriptsize
% \begin{adjustbox}{width=0.5\textwidth}
\resizebox{\columnwidth}{!}{
\begin{tabular}{>{\centering\arraybackslash}p{3cm}|c|cccc}
\hline 
Approach & SV & mRMSE & mRMSE-nz & m-relRMSE & m-relRMSE-nz \\\hline

CAM+regression& IC&	0.45&	1.52&	0.29&	0.64\\\hline
Peak+regression&IC	&0.64	&2.51&	0.30&	1.06\\\hline  \hline
Proposed & ILC & \textbf{0.29} & \textbf{1.14} & \textbf{0.17} & \textbf{0.61}\\\hline
% Our (without subsitizing) & 0.30 & 1.18 & 0.17 & 0.62\\\hline
\end{tabular}
}
\caption{Counting performance on the Pascal VOC 2007 count-test set using our approach and the two baselines. Both baselines are obtained by training the network using the MSE loss function to predict the global count. Our approach with two-branch architecture obtains superior results on all four error metrics.}
\label{tab:counting_pascal_baseline}
\vspace{-0.2cm}
% \label{counting_pascal}
\end{table}
\subsection{Everyday Object Counting Results}
\label{expe:everyday object counting results}
%Tables  \ref{tab:counting_pascal}, \ref{tab:counting_coco} compare the proposed method with state-of-the-art  object counting methods  on PASCAL VOC 2007 and COCO  \cite{Chattopadhyay_2017_CVPR} datasets respectively.
    \begin{table}[t]
%\vspace{-0.2cm}
\centering
\resizebox{\columnwidth}{!}{
\begin{tabular}{>{\centering\arraybackslash}c|ccc|p{1mm}|cccc}
\hline
         & \begin{tabular}[c]{@{}c@{}}${\cal{L}}_{class}+$\\ $\mathcal{L}_{MSE}$\end{tabular} & \begin{tabular}[c]{@{}c@{}}${\cal{L}}_{class}+$\\ ${\cal{L}}_{spatial}$\\ +$\mathcal{L}_{MSE}$\end{tabular} &  \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=0.1\\ $\end{tabular} && \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=0.01\\ $\end{tabular} &  \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=0.05\\ $\end{tabular} &  \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=0.5\\ $\end{tabular} & \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=1\\ $\end{tabular} \\ \cline{1-4} \cline{6-9}
mRMSE    & 0.36                                                                             & 0.33                 &       \textbf{0.29}  &                                                                          & 0.31                                                                  & 0.30                                                                                                                                  & 0.32                                                                 & 0.36                                                               \\ \cline{1-4} \cline{6-9}
mRMSE-nz & 1.52                                                                             & 1.32                 &         \textbf{1.14}     &                                                                     & 1.27                                                                  & 1.16                                                                                                                                  & 1.23                                                                 & 1.40                                                               \\ \hline
\end{tabular}}
\caption{On the left: Progressive integration of different terms in our loss function and its impact on the final counting performance on the PASCAL VOC count-test set. On the right: the influence of $\lambda$ controlling the relative weight of the ranking loss. We observe $\lambda=0.1$ provides the best results and fix it for all experiments.}
\label{tab:loss_analysis}
\vspace{-0.3cm}
\end{table}
    \noindent\textbf{Ablation Study:}
We perform an ablation study on the PASCAL VOC 2007 count-test. First, the impact of our two-branch architecture is analyzed by comparing it with two baselines: class-activation \cite{CAM} based regression (CAM+regression) and peak-based regression (Peak+regression) using the local-maximum boosting approach of \cite{PRM}. Both baselines are obtained by end-to-end training of the network, employing the same backbone, using MSE loss function (Sec.~\ref{density}) to directly predict global count. Tab. \ref{tab:counting_pascal_baseline} shows the comparison. Our approach significantly outperforms both baseline highlighting the importance of having a two-branch architecture with explicit terms in the loss function to preserve the spatial distribution of objects. Next, we evaluate the contribution of each term in our loss function towards the final count performance.

 Fig.~\ref{Fig:experi_densitymap} shows the systematic improvement in density maps (top row: person and bottom row: bicycle) quality with the incremental addition of (c) spatial $\mathcal{L}_{spatial}$  and (d) ranking ($\mathcal{L}_{rank}$) loss terms to the (b) MSE ($\mathcal{L}_{rank}$) loss term. Similar to CAM, the density branch trained with MSE loss alone gives coarse location of object instances. However, many background pixels are identified as part of the object (false positives) resulting in inaccurate spatial distribution of object instances. Further, this inclusion of false positives prevents the delineation of multiple object instances. Incorporating the spatial loss term improves the spatial distribution of objects in both density maps. The density maps are further improved by the incorporation of the ranking term that penalizes the under-estimation of count beyond the subitizing range (top row) in the loss function. Moreover, it also helps to reduce the false positives within the subitizing range (bottom row). Tab. \ref{tab:loss_analysis} shows the systematic improvement, in terms of mRMSE and mRMSE-nz, when integrating different terms in our loss function. The best results are obtained when integrating all three terms (classification, spatial and global) in our loss function. We also evaluate the influence of $\lambda$ that controls the relative weight of the ranking loss. We observe $\lambda=0.1$ provides the best results and fix it for all datasets\textsuperscript{\ref{note1}}.  
 
%  the density maps identifies significant amount of background pixels as object location spread to the background (false positives) and it also fails to delineate multiple instances.  Addition of spatial  loss  improves spatial distribution  of person instances (top row) and bicycle instances (bottom row). Moreover, it largely reduces the false positives in the map due to $L_{sp-}$ term in the loss. Finally, penalizing overestimation in beyond subitizing range, improves the quality of density map both within (bottom row with four bicycles) and beyond subitizing (top row with five person) ranges. 
% 			  Accumulation of our final density map (d) results in accurate prediction of  the counts (shown with green fonts) for person category (top row)  and for bicycle (bottom row).  It can be observed that state-of-the-art localization-based method \cite{WhereAreBlobsECCV18} and recent crowd counting-based method CSRNet \cite{CSRnetDialatedConv_2018_CVPR}, results in under-counting for person category (top-row) due to  large scale variations within the scene (shown with red font). \footnote{ Additional qualitative comparisons are available in the supplementary material}

%  Fig.~\ref{Fig:experi_densitymap} shows two examples the improvement in the person (top row) and bicycle (bottom row) density maps with the incremental addition of  (c) spatial $\mathcal{L}_{spatial}$  and (d) ranking ($\mathcal{L}_{rank}$) losses to the (b) MSE ($\mathcal{L}_{rank}$) loss. It can be observed that similar to CAM, the density branch trained with MSE loss alone gives  coarse location of  instances, but the map has large spread to the background (false positives) and it also fails to delineate multiple instances.  Addition of spatial  loss  improves spatial distribution  of person instances (top row) and bicycle instances (bottom row). Moreover, it largely reduces the false positives in the map due to $L_{sp-}$ term in the loss. Finally, penalizing overestimation in beyond subitizing range, improves the quality of density map both within (bottom row with four bicycles) and beyond subitizing (top row with five person) ranges. 
% 			  Accumulation of our final density map (d) results in accurate prediction of  the counts (shown with green fonts) for person category (top row)  and for bicycle (bottom row).  It can be observed that state-of-the-art localization-based method \cite{WhereAreBlobsECCV18} and recent crowd counting-based method CSRNet \cite{CSRnetDialatedConv_2018_CVPR}, results in under-counting for person category (top-row) due to  large scale variations within the scene (shown with red font). \footnote{ Additional qualitative comparisons are available in the supplementary material}

% In  Table \ref{tab:loss_analysis} (a), we further analyze the contribution of each term in our  loss function to the overall object counting performance in PASCAL VOC 2007 test set.  Here, various loss terms for the density branch are incrementally added, by maintaining  multi-label classifier loss $\mathcal{L}_{class}$ for the image classifier branch.
 
%  At first, the density branch is trained  with only MSE loss (column 1). Addition of  spatial loss  improved the  mRMSE performance from 0.36 to 0.33, indicating the effectiveness of  the proposed spatial loss (columns 1 vs 2).
%  Apart from the aforementioned improvement in the quantitative result, the spatial loss also helps in largely improving the spatial distribution of the density map as shown in Fig.~\ref{Fig:experi_densitymap}. Finally the incremental addition of ranking loss  leads to  our overall loss function $\mathcal{L}$ (with $\lambda=0.1$). The addition of ranking loss  reduces under-counting in  beyond subitizing range and hence  gives the best performance (column 3).
 
% Fig.~\ref{Fig:experi_densitymap} shows the  improvement in the person (top row) and bicycle (bottom row) density maps with the incremental addition of  (c) spatial $\mathcal{L}_{spatial}$  and (d) ranking ($\mathcal{L}_{rank}$) losses to the (b) MSE ($\mathcal{L}_{rank}$) loss. It can be observed that similar to CAM, the density branch trained with MSE loss alone gives  coarse location of  instances, but the map has large spread to the background (false positives) and it also fails to delineate multiple instances.  Addition of spatial  loss  improves spatial distribution  of person instances (top row) and bicycle instances (bottom row). Moreover, it largely reduces the false positives in the map due to $L_{sp-}$ term in the loss. Finally, penalizing overestimation in beyond subitizing range, improves the quality of density map both within (bottom row with four bicycles) and beyond subitizing (top row with five person) ranges. 
% 			  Accumulation of our final density map (d) results in accurate prediction of  the counts (shown with green fonts) for person category (top row)  and for bicycle (bottom row).  It can be observed that state-of-the-art localization-based method \cite{WhereAreBlobsECCV18} and recent crowd counting-based method CSRNet \cite{CSRnetDialatedConv_2018_CVPR}, results in under-counting for person category (top-row) due to  large scale variations within the scene (shown with red font). \footnote{ Additional qualitative comparisons are available in the supplementary material}
 
 
 
%  We further analyze the influence of $\lambda$ (the relative weight of ranking loss),  in the counting performance. We observed that the performance drops at  very small  values of $\lambda$ (less than 0.05) or at very large values of $\lambda$ (greater than 0.5) and observed minimal variations  within [0.05,0.5] obtaining best performance at $\lambda=0.1$. We maintained $\lambda=0.1$ in all datasets, including COCO. 
          \begin{figure}[t]
		\centering
						\includegraphics[width=1\linewidth, clip=true, trim=0cm 14.6cm 3.5cm 0cm]{images/experi_counting6.pdf}\\ \vspace{-0.1cm}
							%		\includegraphics[width=1\linewidth, clip=true, trim=0cm 17cm 12cm 0cm]{images/experi_density_map.pdf}\\ \vspace{-0.1cm}
			%\hspace*{0.19\linewidth} (a) \hspace*{0.2\linewidth}(b)\hspace*{0.2\linewidth}(c)  \hspace*{0.19\linewidth} (d)\\  	\vspace{-0.2cm}
			
			\caption{object counting examples on the COCO dataset. The ground-truth, point-level supervised counts \cite{WhereAreBlobsECCV18} and our predictions are shown in black, red and green respectively. Our approach accurately performs counting beyond the subitizing range and on diverse categories (fruits to animals) under heavy occlusions (highlighted by a red arrow in the left image).}
			\label{Fig:qual_coco}
		\vspace*{-0.1cm}
\end{figure}

\noindent\textbf{State-of-the-art Comparison:}
Tab. \ref{tab:counting_pascal} and \ref{tab:counting_coco} show state-of-the-art comparisons for everyday object counting on the PASCAL VOC 2007 and COCO datasets respectively.  On the the PASCAL VOC 2007 dataset (Tab. \ref{tab:counting_pascal}), the glancing approach (Glance-noft-2L) of \cite{Chattopadhyay_2017_CVPR} using image-level supervision both within and beyond the subitizing range (IC) achieves mRMSE score of $0.50$. Our ILC supervised approach significantly outperforms the Glance-noft-2L method with a absolute gain of 21\% in mRMSE. Further, our approach  achieves consistent improvements on all error metrics, compared to state-of-the-art point-level and bounding box based supervised methods. 

\begin{table}[t]
% \centering
% \small
% \scriptsize
% \begin{adjustbox}{width=0.5\textwidth}
\resizebox{\columnwidth}{!}{
\begin{tabular}{>{\centering\arraybackslash}p{3cm}|c|cccc}
\hline 
Approach & SV & mRMSE & mRMSE-nz & m-relRMSE & m-relRMSE-nz \\\hline
Aso-sub-ft-3$\times$3 \cite{Chattopadhyay_2017_CVPR} & BB & 0.43 & 1.65 & 0.22 & 0.68 \\\hline
Seq-sub-ft-3$\times$3 \cite{Chattopadhyay_2017_CVPR} & BB & 0.42 & 1.65 & 0.21 & 0.68 \\\hline
ens \cite{Chattopadhyay_2017_CVPR} & BB & 0.42 & 1.68 & 0.20 & 0.65 \\\hline
Fast-RCNN \cite{Chattopadhyay_2017_CVPR} & BB & 0.50 & 1.92 & 0.26 & 0.85 \\\hline
LC-ResFCN \cite{WhereAreBlobsECCV18} & PL & 0.31 & 1.20 & 0.17 & 0.61 \\\hline
LC-PSPNet \cite{WhereAreBlobsECCV18} & PL & 0.35 & 1.32 & 0.20 & 0.70 \\\hline
Glance-noft-2L \cite{Chattopadhyay_2017_CVPR} & IC & 0.50 & 1.83 & 0.27 & 0.73 \\\hline
% CAM+regression& IC&	0.45&	1.52&	0.29&	0.64\\\hline
% Peak+regression&IC	&0.64	&2.51&	0.30&	1.06\\\hline
Proposed & ILC & \textbf{0.29} & \textbf{1.14} & \textbf{0.17} & \textbf{0.61}\\\hline
% Our (without subsitizing) & 0.30 & 1.18 & 0.17 & 0.62\\\hline
\end{tabular}
}
\caption{State-of-the-art counting performance comparison on the Pascal VOC 2007 count-test set. Our ILC supervised approach outperforms existing methods using higher levels of supervision: instance-level (BB and PL) and image-level count (IC).}
\label{tab:counting_pascal}
\vspace{-0.2cm}
% \label{counting_pascal}
\end{table}
\begin{table}[t]

% \centering
% \small
% \scriptsize
% \begin{adjustbox}{width=0.5\textwidth}
\resizebox{\columnwidth}{!}{
\begin{tabular}{>{\centering\arraybackslash}p{3cm}|c|cccc}
\hline 
Approach & SV & mRMSE & mRMSE-nz & m-relRMSE & m-relRMSE-nz \\\hline
Aso-sub-ft-3$\times$3 \cite{Chattopadhyay_2017_CVPR} & BB & 0.38 & 2.08 & 0.24 & 0.87 \\\hline
Seq-sub-ft-3$\times$3 \cite{Chattopadhyay_2017_CVPR} & BB & 0.35 & 1.96 & 0.18 & 0.82 \\\hline
ens \cite{Chattopadhyay_2017_CVPR} & BB & 0.36 & 1.98 & 0.18 & \textbf{0.81} \\\hline
Fast-RCNN \cite{Chattopadhyay_2017_CVPR} & BB & 0.49 & 2.78 & 0.20 & 1.13 \\\hline
LC-ResFCN \cite{WhereAreBlobsECCV18} & PL & 0.41 & 2.27 & 0.21 & 1.06 \\\hline
Glance-ft-2L \cite{Chattopadhyay_2017_CVPR} & IC & 0.42 & 2.25 & 0.23 & 0.91 \\\hline
Proposed & ILC & \textbf{0.34} & \textbf{1.89} & \textbf{0.18} & 0.84\\\hline
% Our (without subsitizing) &  &  &  & \\\hline
% tensor(2.4919)
% tensor(1.1639)
% tensor(0.4458)
% tensor(0.2278)
\end{tabular}
}
\caption{State-of-the-art counting performance comparison on the COCO count-test set. Despite using reduced supervision, our approach provides superior results compared to existing methods on three metrics. 
Compared to the image-level count (IC) supervised approach \cite{Chattopadhyay_2017_CVPR}, our method achieves a significant absolute gain of 8\% in terms of mRMSE.}
\label{tab:counting_coco}
\vspace{-0.5cm}
\end{table}
% The point-level (PL) supervised LC-ResFCN and LC-PSPNet methods \cite{WhereAreBlobsECCV18} obtain mRMSE scores of $0.31$ and $0.35$ respectively. Among bounding box (BB) supervised methods, the LSTM-based (Seq-sub-ft3 3) and ensemble-based (ens) approaches \cite{Chattopadhyay_2017_CVPR} achieve similar result of $0.42$ in mRMSE. Despite using reduced supervision our approach provides superior results with a mRMSE score of $0.29$, compared to state-of-the-art point-level and bounding box based supervised methods.
% Moreover, our ILC supervised approach significantly outperforms the image-level supervised method (Glance-noft-2L) of \cite{Chattopadhyay_2017_CVPR} with a absolute gain of 21\% in mRMSE. Similarly, consistent improvements are obtained over existing methods in terms of mRMSE-nz, m-relRMSE and m-relRMSE-nz metrics. 

% In table \ref{tab:counting_pascal}, we further analyze the impact of our approach by comparing it with two baselines: class-activation \cite{CAM} based regression (CAM+regression) and peak-based regression (Peak+regression) using the local-maximum boosting approach of \cite{PRM}. Both baselines are obtained by training an end-to-end network using MSE loss function to directly predict global count. Our approach significantly outperforms both baseline highlighting the importance of having a two-branch architecture with explicit terms in the loss function to preserve the spatial distribution of objects. 

%  In PASCAL VOC 2007 count-test set, the proposed method outperforms the PL supervised state-of-the-art method  (rows 5 and 6)\cite{WhereAreBlobsECCV18} with a relative improvement of 6.4\% in the mRMSE evaluation metric as shown in  Table.~\ref{tab:counting_pascal}. We hypothesis this improved performance is due to the pseudo-ground truth obtained from the classifier branch is semantically more consistent on large objects compared to the point-annotation \cite{FeiFeil_whatsThePointECCV} used by  \cite{WhereAreBlobsECCV18}. For example, the proposed density map gives higher activations on person heads (see figure \ref{}), while the human annotators inconsistently annotate  at different  points within the object region.   Our method largely outperform the bounding-box supervised  Fast-RCNN and \cite{Chattopadhyay_2017_CVPR} methods(rows 1-4), indicating the superiority of  explicit terms for counting in our loss function,  compared to the localization based approaches. Finally, despite being trained with much weaker image-level \emph{lower-count} supervision, we outperfom the image-level count supervised  \cite{Chattopadhyay_2017_CVPR} (row 7) by a large margin (relative gain of 42\%).  
  
%  In Table.~\ref{tab:counting_pascal}, we  further analyze the effect of the proposed two branch architecture, by conducting two baseline experiments using single branch. Here, we adapt the ResNet50 \cite{} backbone,  as fully convolutional, through a $1\times1$ convolution having $C$ channels at the output.  
%   In the first experiment, a regression model  is trained  using the   class activation maps \cite{CAM} obtained from the fully convolutional model (CAM+regression in row 8). In the second experiment, we used the local-maximum boosting approach proposed by \cite{PRM} to train the regression model (Peak+regression in row 9). In both these baseline experiments, the networks are trained end-to-end using MSE loss function to predict global count. The results shows  that boosting of local maximum results in inferior counting  performance compared to CAM (row 9 vs row 8).  The large performance gain obtained by the proposed method over these two baseline methods shows the effectiveness our two branch network as well as our spatial loss term.
  
 % Fig.~ \ref{Fig:experi_densitymap} shows that the proposed method accurately predicts the counts beyond the subitizing range (five), for person category (Fig.~ \ref{Fig:experi_densitymap}(a)) and for motorbike (Fig.~ \ref{Fig:experi_densitymap} (b) ). It can be observed that state-of-the-art localization-based method \cite{WhereAreBlobsECCV18} and recent crowd counting-based method results in under-counting due to  large scale variations within the scene. Additional qualitative comparisons are available in the supplementary material. 
   % \noindent\textbf{Evaluation Metric}
   
Tab. \ref{tab:counting_coco} shows the results on COCO dataset. Among the existing methods, the two BB supervised approaches (Seq-sub-ft-3x3 and ens) yields mRMSE scores of $0.35$ and $0.36$ respectively. The PL supervised LC-ResFCN approach \cite{WhereAreBlobsECCV18} achieves mRMSE score of $0.44$. The IC supervised glancing approach (Glance-noft-2L) obtains mRMSE score of $0.42$. Our approach outperforms the glancing approach with an absolute gain of 8\% in mRMSE. Further, our approach  also provides consistent improvements over the glancing approach in the other three error metrics and is only below the two BB supervised methods (Seq-sub-ft3 3 and ens) in m-relRMSE-nz. Figure \ref{Fig:qual_coco} shows object counting examples using our approach and the point-level (PL) supervised method \cite{WhereAreBlobsECCV18}. Our approach performs accurate counting on a diverse set of categories (fruits to animals) under heavy occlusions \footnote{\label{note1} Additional results are available in the supplementary material.}. Figure ~\ref{fig:CountVsCountErr} shows counting performance comparison in terms of RMSE, across all categories, on the COCO count-test set. The x-axis shows different ground-truth count values. We compare with the different IC, BB and PL supervised methods \cite{Chattopadhyay_2017_CVPR, WhereAreBlobsECCV18}. Our approach achieves superior results on all count values compared to glancing method \cite{Chattopadhyay_2017_CVPR} despite not using the beyond subitizing range annotations during training.  Further, we perform favourably compared to other methods using higher levels of supervision.

%This performance improvement is due to an explicit term in our loss function that preserves the spatial distribution of objects in addition to global term.
% Further, our approach also provides consistent improvements over the glancing approach (Glance-noft-2L) on other three metrics and is only below the two BB supervised methods (Seq-sub-ft3 3 and ens) in m-relRMSE-nz. Figure \ref{Fig:experi_densitymap} shows object counting examples using our approach and the point-level (PL) supervised method \cite{WhereAreBlobsECCV18}. Our approach performs accurate counting on a diverse set of categories (fruits to animals) under the presence of heavy occlusions \footnote{Additional results are available in the supplementary material.}. 

% Despite the presence of 80 different object categories and much larger per category object instances compared PASCAL VOC


% In terms of mRMSE, our ILC supervised method outperforms all the BB supervised approaches of \cite{Chattopadhyay_2017_CVPR} and the Fast-RCNN optimized for counting everyday objects \cite{Chattopadhyay_2017_CVPR}.  
% Despite the presence of 80 different object categories and much larger per category object instances compared PASCAL VOC, our ILC supervised approach achieves state-of-the-art performance in mRMSE, mRMSE-nz evaluation metrics, even outperforms the BB supervised approaches of \cite{Chattopadhyay_2017_CVPR} and  the object detector (Fast-RCNN ) \cite{}.  Ensemble of different BB supervised methods in  \cite{Chattopadhyay_2017_CVPR}, outperform the proposed ILC supervised method in m-relRMSE-nz evaluation metric (row 3) , indicating that the bounding box supervision helps their approaches to accurately predict small  non-zero counts such as one or two, but their inferior performance in mRMSE and  mRMSE-nz indicates the proposed method outperform those methods on larger counts (see Fig.~\ref{fig:CountVsCountErr}).

%To further analyze this, next, we evaluate the counting performance at various ground-truth counts. %counts, next, we next plot a count-vs-count error in Fig.~\ref{}. 

 %\noindent\textbf{Count-vs Count Error:}
 		\begin{figure}[t]
			\includegraphics[width=0.95\linewidth, clip=true, trim=0.1cm 11.2cm 14.5cm 0.1cm]{images/count_vs_countError3.pdf}
			\vspace{-0.5cm}
			\caption{Counting performance comparison in RMSE, across all categories, at different ground-truth count values on the COCO count-test set. Different methods, including BB and PL supervision, are shown in the legend. Our ILC supervised approach provides superior results compared to the image-level supervised glancing method. Further, our approach performs favourably compared to other methods using instance-level supervision. }
			\label{fig:CountVsCountErr}
			 \vspace*{-0.2cm}
       \end{figure}
       
%       Analysis of  counting performance on COCO count-test set, at various ground-truth counts (x-axis) and  respective RMSE across all categories   on the y-axis. The BB supervised methods are shown with broken lines.  Despite being trained with only ILC supervision, our method (red) accurately predicts the counts within and beyond subitizing ranges (marked with blue arrow),  
%   outperforming the IC supervised \cite{Chattopadhyay_2017_CVPR} (yellow)  by a large margin, in the entire range of  counts
% In Fig.~\ref{fig:CountVsCountErr}, we analyze our counting performance on the COCO dataset at various ground-truth counts (x-axis), by reporting RMSE over all the instances at each ground-truth count on Y-axis (smaller the better)  \cite{Chattopadhyay_2017_CVPR}.  
 
% Figure ~\ref{fig:CountVsCountErr} shows counting performance comparison in RMSE, across all categories, on the COCO count-test set. The x-axis shows different ground-truth count values on the COCO count-test set. We compare with the different IC and BB supervised methods \cite{Chattopadhyay_2017_CVPR} and point-level supervised techniques \cite{WhereAreBlobsECCV18}. Our approach achieves superior results on all count values compared to glancing method \cite{Chattopadhyay_2017_CVPR} despite not using the beyond subitizing range annotations during training. This performance improvement is due to an explicit term in our loss function that preserves the spatial distribution of objects in addition to global term. Further, we perform favourably compared to other methods using higher levels of supervision.


%Different methods, including BB and PL supervision, are shown in the legend. Our ILC supervised approach provides superior results compared to the image-level supervised glancing method. Further, our approach performs favourably compared to other methods using higher level of supervision (BB or PL).  \cite{Chattopadhyay_2017_CVPR}.  

%The x-axis indicates different ground-truth count values and the Y-axis we analyze our counting performance on the COCO dataset at various ground-truth counts (x-axis), by reporting RMSE over all the instances at each ground-truth count on Y-axis (smaller the better)
 
%  The BB supervised methods are shown with broken lines. The graph  shows Fast-RCNN adapted for counting \cite{Chattopadhyay_2017_CVPR},  three different approaches proposed by  \cite{Chattopadhyay_2017_CVPR}, and  ensemble (black line) of the three methods proposed by \cite{Chattopadhyay_2017_CVPR}. 
%  It can be observed that all methods except the proposed method (red) and the glance-ft-1L of \cite{Chattopadhyay_2017_CVPR} (yellow), use  BB supervision.  Although the  glance-ft-1L~\cite{Chattopadhyay_2017_CVPR} use IC supervision, and it  require image features fine-tuned for object detection (using BB). Despite being trained with only ILC supervision, where the count annotation is not available beyond the subitizing range, our method accurately predicts the counts within and beyond subitizing ranges (marked with blue arrow),  outperforming the IC supervised \cite{Chattopadhyay_2017_CVPR}  in the entire range of counts, by a large margin. This  performance improvement compared to  IC supervied \cite{Chattopadhyay_2017_CVPR} can be attributed our  spatial loss term, since the method \cite{Chattopadhyay_2017_CVPR}  ignores spatial distribution of objects. 

%\subsection{Analysis of the proposed loss function}
% \begin{table}[t]
%     \caption{Global caption}
%     \begin{subtable}{.35\columnwidth}
%       \centering
%         \caption{}
%         \resizebox{\columnwidth}{!}{
%         \begin{tabular}{|c|c|c|}
% \hline
%          & \begin{tabular}[c]{@{}c@{}}${\cal{L}}_{class}$+\\ $\mathcal{L}_{MSE}$\end{tabular} & \begin{tabular}[c]{@{}c@{}}${\cal{L}}_{class}$+\\ ${\cal{L}}_{spatial}$\\ +$\mathcal{L}_{MSE}$\end{tabular} \\ \hline
% mRMSE    & 0.36                                                                             & 0.33                                                                                                    \\ \hline
% mRMSE-nz & 1.52     & 1.32 \\ \hline
%         \end{tabular}}
%     \end{subtable}%
%     \hfill
%     \begin{subtable}{.65\columnwidth}
%       \centering
%         \caption{}
%         \resizebox{\columnwidth}{!}{
%         \begin{tabular}{|c|c|c|c|c|c|}
% \hline
%          & \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=0.01\\ $\end{tabular} & \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=0.05\\ $\end{tabular} & \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=0.1\\ $\end{tabular} & \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=0.5\\ $\end{tabular} & \begin{tabular}[c]{@{}c@{}}${\cal{L}}\\ \lambda=1\\ $\end{tabular} \\ \hline
% mRMSE    & 0.31  & 0.30 & 0.29  & 0.32   & 0.36  \\ \hline
% mRMSE-nz & 1.27 & 1.16 & 1.14  & 1.23 & 1.40  \\\hline
%         \end{tabular}}
%     \end{subtable} 
% \end{table}

%  In  Table \ref{tab:loss_analysis} (a), we further analyze the contribution of each term in our  loss function to the overall object counting performance in PASCAL VOC 2007 test set.  Here, various loss terms for the density branch are incrementally added, by maintaining  multi-label classifier loss $\mathcal{L}_{class}$ for the image classifier branch.
 
%  At first, the density branch is trained  with only MSE loss (column 1). Addition of  spatial loss  improved the  mRMSE performance from 0.36 to 0.33, indicating the effectiveness of  the proposed spatial loss (columns 1 vs 2).
%  Apart from the aforementioned improvement in the quantitative result, the spatial loss also helps in largely improving the spatial distribution of the density map as shown in Fig.~\ref{Fig:experi_densitymap}. Finally the incremental addition of ranking loss  leads to  our overall loss function $\mathcal{L}$ (with $\lambda=0.1$). The addition of ranking loss  reduces under-counting in  beyond subitizing range and hence  gives the best performance (column 3).% Qualitative results indicating the effect of each loss term to the quality of density  map is shown in Fig.~\ref{Fig:experi_densitymap}.  
% Fig.~\ref{Fig:experi_densitymap} shows the  improvement in the person (top row) and bicycle (bottom row) density maps with the incremental addition of  (c) spatial $\mathcal{L}_{spatial}$  and (d) ranking ($\mathcal{L}_{rank}$) losses to the (b) MSE ($\mathcal{L}_{rank}$) loss. It can be observed that similar to CAM, the density branch trained with MSE loss alone gives  coarse location of  instances, but the map has large spread to the background (false positives) and it also fails to delineate multiple instances.  Addition of spatial  loss  improves spatial distribution  of person instances (top row) and bicycle instances (bottom row). Moreover, it largely reduces the false positives in the map due to $L_{sp-}$ term in the loss. Finally, penalizing overestimation in beyond subitizing range, improves the quality of density map both within (bottom row with four bicycles) and beyond subitizing (top row with five person) ranges. 
% 			  Accumulation of our final density map (d) results in accurate prediction of  the counts (shown with green fonts) for person category (top row)  and for bicycle (bottom row).  It can be observed that state-of-the-art localization-based method \cite{WhereAreBlobsECCV18} and recent crowd counting-based method CSRNet \cite{CSRnetDialatedConv_2018_CVPR}, results in under-counting for person category (top-row) due to  large scale variations within the scene (shown with red font). \footnote{ Additional qualitative comparisons are available in the supplementary material}
 
 
 
%  We further analyze the influence of $\lambda$ (the relative weight of ranking loss),  in the counting performance. We observed that the performance drops at  very small  values of $\lambda$ (less than 0.05) or at very large values of $\lambda$ (greater than 0.5) and observed minimal variations  within [0.05,0.5] obtaining best performance at $\lambda=0.1$. We maintained $\lambda=0.1$ in all datasets, including COCO. 

\noindent\textbf{Evaluation of density map:}
We employ a standard grid average mean absolute error (GAME) evaluation metric \cite{GAME} used in crowd counting to evaluate spatial distribution consistency in the density map. In GAME(n), an image is divided into $4^n$ non-overlapping grid cells. Mean absolute error (MAE) between the predicted  and the  ground-truth local counts are reported for  $n=0,~1,~2$ and $3$, as in \cite{GAME}.  We compare our approach with the state-of-the-art PL supervised counting approach (LCFCN) \cite{WhereAreBlobsECCV18} on the 20 categories of the PASCAL VOC 2007 count-test set. Further, we also compare with recent crowd counting approach (CSRnet) \cite{CSRnetDialatedConv_2018_CVPR} on the person category of the PASCAL VOC 2007 by retraining it on the dataset. For the person category, the PL supervised LCFCN and CSRnet approaches achieve scores of $2.80$ and $2.44$ in GAME(3).%^ Despite being trained using only ILC annotations, 
The proposed method outperforms LCFCN and CSRnet in GAME (3) with score of $1.83$, demonstrating the capabilities of our approach in the precise spatial distribution of object counts. Moreover, our method outperforms LCFCN for all 20 categories \textsuperscript{\ref{note1}}.% in the dataset. 



% On the person category, the PL supervised LCFCN and CSRnet approaches achieve Game

% Our approach provides consistent improvements over both LCFCN and CSRnet methods \footnote{Detailed results are available in the supplementary material}. 



% % For the instances shared among different cells, the local ground-truth partial count is computed proportional to the intersection of the bounding box with the grid cell \cite{Chattopadhyay_2017_CVPR}.


% In GAME, an image is divided into $4^n$ non-overlapping grid cells. Predicted local counts on each cell are obtained by the aggregation of  density map in that cell. Mean absolute error (MAE) between the predicted  and the  ground-truth local counts are reported for  $n=0,~1,~2$ and $3$, as in \cite{GAME}. For the instances shared among different cells, the local ground-truth partial count is computed proportional to the intersection of the bounding box with the grid cell \cite{Chattopadhyay_2017_CVPR}. Table \ref{density_pascal} compares the proposed density map with state-of-the-art PL supervised counting approach \cite{WhereAreBlobsECCV18}. Despite being trained using only ILC annotations, the proposed method outperforms \cite{WhereAreBlobsECCV18} even in GAME (3) indicating  the precise spatial distribution of object counts obtained by our method. To further compare with recent crowd counting approach (CSRnet) \cite{CSRnetDialatedConv_2018_CVPR}, we  re-trained \cite{CSRnetDialatedConv_2018_CVPR} on PASCAL VOC 2007 dataset to count number of persons in an image, and results are compared with the accuracy of proposed method on person category. Similar to majority of crowd counting approaches, \cite{CSRnetDialatedConv_2018_CVPR}  also use  a Gaussian kernal around  point-level ground-truth annotation, as the foreground, which causes inferior performance in every day scenes due to large variation in the size and orientation of objects. Fig. \ref{Fig:experi_densitymap}  shows the density map produced by the proposed method for person and bicycle categories.



% To evaluate the consistency in the  spatial distribution of object counts in our density map,  we used standard grid average mean absolute error (GAME) evaluation metric \cite{GAME}. In this evaluation, the image is divided in to $4^n$ non-overlapping grid cells. Predicted local count on each cell is obtained by the  aggregation of  density map in that cell. Mean absolute error (MAE) between the predicted   and  the   ground-truth local counts are reported for   $n=0,~1,~2$ and $3$ as in \cite{GAME}. For the instances shared among different cells, the local ground-truth partial  count is computed in proportion to the intersection of the bounding box with the grid cell \cite{Chattopadhyay_2017_CVPR}.\\
  
%     Table \ref{density_pascal} compares the proposed density map with state-of-the-art localization-based object counting approach \cite{WhereAreBlobsECCV18} that use PL ground-truth annotation for training. Despite being trained with only ILC annotation, the proposed method outperform \cite{WhereAreBlobsECCV18} even in GAME (3) indicating  precise spatial distribution of object counts by the proposed method. To further compare with recent crowd counting approach (CSRnet) \cite{CSRnetDialatedConv_2018_CVPR}, we  re-trained \cite{CSRnetDialatedConv_2018_CVPR} on PASCAL VOC 2007 dataset to count number of persons in an image, and results are compared with the accuracy of proposed method on person category. Similar to majority of crowd counting approaches, \cite{CSRnetDialatedConv_2018_CVPR}  also use  a Gaussian kernal around  point-level ground-truth annotation, as the foreground, which causes inferior performance in every day scenes due to large variation in the size and orientation of objects. Fig. \ref{Fig:experi_densitymap}  shows the density map produced by the proposed method for person and bicycle categories.
    
%     \begin{table}[t]
% \vspace{-0.5cm}
% \resizebox{\columnwidth}{!}{
% \begin{tabular}{>{\centering\arraybackslash}p{3cm}|c|ccccc}
% \hline
% Method           & SV & MAE    & GAME1  & GAME2  & GAME3  \\ \hline
% \multicolumn{6}{c}{~~Mean across all categories}\\ \hline
% LCFCN\cite{WhereAreBlobsECCV18} & PL  & 0.68 & 1.10 & 1.48 & 1.83 \\ \hline
% proposed  & ILC  & \textbf{0.67} & \textbf{0.93}  & \textbf{1.16} & \textbf{1.35} \\ \hline
% \multicolumn{6}{c}{Person category}\\ \hline
% LCFCN\cite{WhereAreBlobsECCV18}  & PL  & 0.71 & 1.41 & 2.18 & 2.80 \\ \hline
% CSRnet\cite{CSRnetDialatedConv_2018_CVPR} & PL  & 1.21 & 1.73 & 2.17 & 2.44 \\ \hline
% proposed & ILC & \textbf{0.71} & \textbf{1.14} & \textbf{1.50}  & \textbf{1.83}  \\ \hline
% \end{tabular}
% }
% \caption{Density map evaluation on Pascal VOC 2007 test set, in terms of mean absolute error (MAE) and grid average mean absolute error (GAME) metrics. Improved GAME3 performance indicates that our density map accurately predicts the spatial distribution of objects, compared to the crowd counting-based method \cite{CSRnetDialatedConv_2018_CVPR} and localization-based method \cite{CSRnetDialatedConv_2018_CVPR}.}
% \label{tab:density_pascal}
% \end{table}

 \subsection{Image-level supervised Instance segmentation}
 Finally, we evaluate the effectiveness of our density map to improve the state-of-the-art image-level supervised instance segmentation approach (PRM)  \cite{PRM} (see Sec.~\ref{sec:instanceSeg}) on the PASCAL VOC 2012 segmentation validation set (see Sec.~\ref{sec:instanceSeg}). %For fair comparison, we maintained the  training set, test sets and the evaluation metric identical to \cite{PRM}. 
 In addition to PRM, the weakly supervised object detection methods MELM \cite{melm_18}, CAM \cite{CAM} and SPN \cite{spn_iccv2017} using three different mask extraction strategies and reported by \cite{PRM} are also included in 
 Tab.~\label{tab:ins_seg_pascal}. 
 
 %These baseline methods are derived from the weakly supervised object detection methods MELM \cite{melm_18}, CAM \cite{CAM} and SPN \cite{spn_iccv2017} using three different mask extraction strategies. First,  by filling in the detected  object boxes with instance labels (Rect.), secondly by fitting a maximum ellipse inside each box (Ellipse), and finally, by retrieving an MCG segment proposal of maximum IoU with the bounding box (MCG).
 
 The proposed method largely outperforms all the baseline approaches and \cite{PRM}, in all four evaluation metrics. Even though our approach marginally increases the level of supervision (lower-count information), it improves the state-of-the-art PRM with a relative gain of 17.8$\%$ in terms of average best overlap (ABO). Compared to PRM, the gain obtained at lower IoU threshold (0.25) highlights the improved location prediction capabilities of the proposed method. Further, the gain obtained at higher IoU threshold (0.75), indicates the effectiveness of the proposed scoring function in assigning higher scores to the object proposal that has highest overlap with the ground-truth object, as indicated by the improved ABO performance. Figure \label{fig:experi_instanceSeg} shows qualitative instance segmentation comparison between our approach and PRM\textsuperscript{\ref{note1}}. 
\begin{figure}[t]
 \vspace*{-0.2cm}
		\centering 
			\includegraphics[width=1\linewidth, keepaspectratio,clip=true, trim=0cm 15.2cm 15.5cm 0cm]{Counting/images/expri_segmentation.pdf}\\
				% \includegraphics[width=0.97\linewidth, clip=true, trim=0cm 14cm 7.0cm 3.2cm]{images/introduction_segmentation3.pdf}\\\vspace{-0.5cm}
			\hspace*{0.0\linewidth} (a) Input Image  \hspace*{0.07\linewidth} (b) PRM\cite{PRM} \hspace*{0.07\linewidth} (c) Our Approach \\  %	\vspace{-0.2cm}
			
			\caption{Instance segmentation examples obtained using PRM \cite{PRM} and our approach. The proposed approach accurately delineates spatially adjacent multiple object instances of horse and cow categories.}
% 			It can be observed that  PRM \cite{PRM} fails to delineate between spatially adjacent multiple instances of horse and cow categories, while with the help of our density map, the proposed method accurately separates them. Moreover, due to the poor contrast between the brown colored horse instance and the background,  predicted mask of \cite{PRM} is also extended to the background. 
			\label{fig:experi_instanceSeg}
\vspace*{-0.5cm}
\end{figure}

 %Fig.~\ref{fig:experi_instanceSeg} shows qualitative comparison between the proposed method and \cite{PRM}. It can be observed that  \cite{PRM} fails to delineate between spatially adjacent multiple instances of horse category, while with the help of our density map, the proposed method accurately separates them. Moreover, due to the poor contrast between the brown colored horse instance and the background, their predicted mask is also extended to the background. 
 
% we use a training set identical with the  instance segmentation approach \cite{PRM},our model is trained on 10582 image classification training set of  \cite{PASCAL_context} the instance segmentation model is trained on 10582 training images from performance is evaluated on PASCAL VOC 2012 segmentation validation set. 
 \begin{table}[t]
%  \centering
\resizebox{\columnwidth}{!}{
\begin{tabular}{>{\centering\arraybackslash}p{3cm}|ccccc}
\hline 
\multicolumn{2}{c|}{Method}& \multicolumn{1}{c|}{$mAP^r_{0.25}$} & \multicolumn{1}{c|}{$mAP^r_{0.5}$} & \multicolumn{1}{c|}{$mAP^r_{0.75}$} & \multicolumn{1}{c}{ABO} \\\hline %\hline
% \multirow{3}{*}{Ground Truth} & \multicolumn{1}{c|}{Rect.}& 78.3 & 30.2& 4.5 & 47.4 \\\cline{2-6}
%                               & \multicolumn{1}{c|}{Ellipse.}& 81.6 & 41.1 & 6.6 & 51.9 \\\cline{2-6}
%                               & \multicolumn{1}{c|}{MCG} & 69.7 & 38.0 & 12.3 & 53.3 \\\hline
% \multicolumn{6}{c}{Training requires image-level labels and object proposals}\\ \hline
\multirow{3}{*}{MELM \cite{melm_18}} & \multicolumn{1}{c|}{Rect.}& 36.0 & 14.6& 1.9 & 26.4 \\\cline{2-6}
                              & \multicolumn{1}{c|}{Ellipse.}& 36.8 & 19.3 & 2.4 & 27.5 \\\cline{2-6}
                              & \multicolumn{1}{c|}{MCG} & 36.9 & 22.9 & 8.4 & 32.9 \\\hline
% \multicolumn{6}{c}{Training requires only image-level labels}\\ \hline
\multirow{3}{*}{CAM \cite{CAM}} & \multicolumn{1}{c|}{Rect.}& 18.7 & 2.5& 0.1 & 18.9 \\\cline{2-6}
                              & \multicolumn{1}{c|}{Ellipse.}& 22.8 & 3.9 & 0.1 & 20.8 \\\cline{2-6}
                              & \multicolumn{1}{c|}{MCG} & 20.4 & 7.8 & 2.5 & 23.0 \\\hline
\multirow{3}{*}{SPN \cite{spn_iccv2017}} & \multicolumn{1}{c|}{Rect.}& 29.2 & 5.2 & 0.3 & 24.0 \\\cline{2-6}
                              & \multicolumn{1}{c|}{Ellipse.}& 32.0 & 6.1 & 0.3 & 24.0 \\\cline{2-6}
                              & \multicolumn{1}{c|}{MCG} & 26.4 & 12.7 & 4.4 & 27.1 \\\hline
\multicolumn{2}{c|}{PRM \cite{PRM}} & 44.3 & 26.8 & 9.0 & 37.6 \\\hline
\multicolumn{2}{c|}{Ours} & \textbf{48.1} & \textbf{30.2} & \textbf{14.4} & \textbf{44.3} \\\hline
\end{tabular}
}
 \caption{Weakly supervised instance segmentation results on the PASCAL VOC 2012 val. set in terms of mean average precision (mAP\%) and Average Best Overlap(ABO). Our approach ourperforms the state-of-the-art PRM \cite{PRM} with a relative gain of 17.8$\%$ in terms of ABO.}
\label{tab:ins_seg_pascal}
\vspace{-0.5cm}
\end{table}
% \subsection{Evaluation of density map}
% To evaluate the consistency in the  spatial distribution of object counts in our density map,  we used standard grid average mean absolute error (GAME) evaluation metric \cite{GAME}. In this evaluation, the image is divided in to $4^n$ non-overlapping grid cells. Predicted local count on each cell is obtained by the  aggregation of  density map in that cell. Mean absolute error (MAE) between the predicted   and  the   ground-truth local counts are reported for   $n=0,~1,~2$ and $3$ as in \cite{GAME}. For the instances shared among different cells, the local ground-truth partial  count is computed in proportion to the intersection of the bounding box with the grid cell \cite{Chattopadhyay_2017_CVPR}.\\
  
%     Table \ref{density_pascal} compares the proposed density map with state-of-the-art localization-based object counting approach \cite{WhereAreBlobsECCV18} that use PL ground-truth annotation for training. Despite being trained with only ILC annotation, the proposed method outperform \cite{WhereAreBlobsECCV18} even in GAME (3) indicating  precise spatial distribution of object counts by the proposed method. To further compare with recent crowd counting approach (CSRnet) \cite{CSRnetDialatedConv_2018_CVPR}, we  re-trained \cite{CSRnetDialatedConv_2018_CVPR} on PASCAL VOC 2007 dataset to count number of persons in an image, and results are compared with the accuracy of proposed method on person category. Similar to majority of crowd counting approaches, \cite{CSRnetDialatedConv_2018_CVPR}  also use  a Gaussian kernal around  point-level ground-truth annotation, as the foreground, which causes inferior performance in every day scenes due to large variation in the size and orientation of objects. Fig. \ref{Fig:experi_densitymap}  shows the density map produced by the proposed method for person and bicycle categories.
    
%     \begin{table}[t]
% \vspace{-0.5cm}
% \resizebox{\columnwidth}{!}{
% \begin{tabular}{>{\centering\arraybackslash}p{3cm}|c|ccccc}
% \hline
% Method           & SV & MAE    & GAME1  & GAME2  & GAME3  \\ \hline
% \multicolumn{6}{c}{~~Mean across all categories}\\ \hline
% LCFCN\cite{WhereAreBlobsECCV18} & PL  & 0.68 & 1.10 & 1.48 & 1.83 \\ \hline
% proposed  & ILC  & \textbf{0.67} & \textbf{0.93}  & \textbf{1.16} & \textbf{1.35} \\ \hline
% \multicolumn{6}{c}{Person category}\\ \hline
% LCFCN\cite{WhereAreBlobsECCV18}  & PL  & 0.71 & 1.41 & 2.18 & 2.80 \\ \hline
% CSRnet\cite{CSRnetDialatedConv_2018_CVPR} & PL  & 1.21 & 1.73 & 2.17 & 2.44 \\ \hline
% proposed & ILC & \textbf{0.71} & \textbf{1.14} & \textbf{1.50}  & \textbf{1.83}  \\ \hline
% \end{tabular}
% }
% \caption{Density map evaluation on Pascal VOC 2007 test set, in terms of mean absolute error (MAE) and grid average mean absolute error (GAME) metrics. Improved GAME3 performance indicates that our density map accurately predicts the spatial distribution of objects, compared to the crowd counting-based method \cite{CSRnetDialatedConv_2018_CVPR} and localization-based method \cite{CSRnetDialatedConv_2018_CVPR}.}
% \label{tab:density_pascal}
% \end{table}

\section{Conclusion}
We proposed an ILC  supervised density map estimation approach for everyday object counting in natural scenes. Different to existing methods, our approach provides both the global object count and the spatial distribution of object instances with the help of a novel loss function.  We further demonstrated the applicability of the proposed density map in instance segmentation. Our approach outperforms existing methods for both everyday object counting and image-level supervised instance segmentation.

%Different to the existing image-level supervised approaches predicting  the global object count, the proposed approach provides both the global object count and the spatial distribution of object instances. We introduce a novel loss function for density map estimation with explicit terms for global object count and spatial distribution of objects. We also investigate usefulness of the proposed density map to improve image-level supervised instance segmentation. To the best of our knowledge, we are the first to develop an image-level lower-count (ILC) supervised density map estimation, to investigate its usefulness for  everyday object counting and for image-level supervised instance segmentation. Our approach outperforms existing methods, even the ones using instance-level supervision, on both COCO and PASCAL VOC datasets for everyday object counting. Further, our approach achieves state-of-the-art performance for image-level supervised instance segmentation.% \cite{PRM} with a relative gain of 17.8$\%$ in terms of average best overlap (ABO), on the PASCAL VOC 2012. 
 
 %To ttation. est  of our knowledge, we are the first to investigate image-level supervislower-count ed density map estimation for everyday object counting and its effectiveness in image-level supervised instance segmentation.
%   whe Comprehensive experiments are performed on the PASCAL VOC and COCO datasets  achieving state-of-the-art performance for both everyday object counting and image-level supervised instance segmentation tasks. % inreas their instance-level supervised counterparts also provide additional information about the object location. We propose an approach that provides both the global object count and the spatial distribution of object instances by constructing a density map using image-level supervision. We introduce a novel loss function for density map estimation with explicit terms for global object count and spatial distribution of objects. We further demonstrate the applicability of our proposed density map for image-level supervised instance segmentation. To the best  of our knowledge, we are the first to investigate image-level supervised density map estimation for everyday object counting and its effectiveness in image-level supervised instance segmentation. Comprehensive experiments are performed on the Pts on ASCAL VOC and COCO datasets. Our approach outperforms existing methods, even the ones using instance-level supervision, on both datasets for everyday object counting. Further, our approach improves state-of-the-art image-level supervised instance segmentation \cite{PRM} with a relative gain of 17.8$\%$ in terms of average best overlap (ABO), on the PASCAL VOC 2012. 







% el %loss function is introduced to construct per-category density maps with explicit terms for global count prediction and spatial distribution of objects. We further demonstrate the applicability of the proposed approach for weakly supervised instance segmentation. For everyday object counting, our ILC supervised approach outperforms state-of-the-art instance-level supervised methods with a relative gain of 6.4$\%$ and 2.9$\%$, respectively, in terms of mean root mean square error (mRMSE) on the PASCAL VOC 2007 and COCO. For image-level supervised instance segmentation, our approach improves the state-of-the-art from 37.6 to 44.3 in terms of average best overlap (ABO), on the PASCAL VOC 2012.
%\subsubsection{Loss Analysis}

%-------------------------------------------------------------------------
% \subsection{References}

% List and number all bibliographical references in 9-point Times,
% single-spaced, at the end of your paper. When referenced in the text,
% enclose the citation number in square brackets, for
% example~\cite{Authors14}.  Where appropriate, include the name(s) of
% editors of referenced books.



% {\small\begin{verbatim}
%   \usepackage[dvips]{graphicx} ...
%   \includegraphics[width=0.8\linewidth]
%                   {myfile.eps}
% \end{verbatim}
% }


\newpage
{\small
\bibliographystyle{ieee}
\bibliography{egbib}
}

\end{document}

